X-SORTER (X-ray Survey Of meRging clusTErs in Redmapper): X-ray and Spectroscopic Characterization of 12 Optically Selected Galaxy Cluster Merger Candidates

Merging galaxy clusters offer a unique probe of dark matter (DM) interactions through the spatial offsets between galaxies, the intracluster medium, and the DM halo. Systems that are binary, near the plane of the sky, and observed shortly after first pericenter provide the cleanest constraints on the DM self-interaction cross-section. The X-SORTER (X-ray Survey Of meRging clusTErs in redMaPPer) program aims to systematically identify such mergers using optical indicators of binarity in the redMaPPer cluster catalog and to follow up promising candidates with X-ray and spectroscopic observations. We select massive clusters where the top redMaPPer brightest cluster galaxy (BCG) probability is below 0.98, the top two BCGs are separated by at least 0.95 arcmin, and the optical richness exceeds $\lambda = 120$. We present XMM and Keck/DEIMOS observations of twelve clusters with no previous XMM-Newton or Chandra archival data meeting these criteria. The X-ray data reveal that most targets are morphologically disturbed, with several clear post-pericenter, dissociative systems exhibiting X-ray peaks between the BCGs. Spectroscopy confirms cluster membership and rules out foreground or background contamination. Together, these results demonstrate that optical BCG properties provide an efficient means of identifying dynamically active clusters, including clean dissociative mergers suitable for detailed, multi-wavelength studies of dark matter and cluster evolution.

==> XSORTER_redshift_catalog.csv <==
Name,RAdeg,DEdeg,z,sigma_z
RMJ000343.8+100123.8,0.854225,9.982806,0.376286,7.8e-05
RMJ000343.8+100123.8,0.874092,9.985403,0.376233,8.1e-05
RMJ000343.8+100123.8,0.8749,9.982392,0.375552,7.3e-05
RMJ000343.8+100123.8,0.8841,9.992076,0.266945,1.6e-05
RMJ000343.8+100123.8,0.886304,9.989572,0.375704,3e-05
RMJ000343.8+100123.8,0.888587,10.015428,0.554309,4.8e-05
RMJ000343.8+100123.8,0.893813,10.000281,0.375795,5.4e-05
RMJ000343.8+100123.8,0.894842,10.008003,0.370063,8.6e-05
RMJ000343.8+100123.8,0.894867,10.013297,0.371609,4.4e-05
RMJ000343.8+100123.8,0.895138,9.987744,0.37542,0.00011
RMJ000343.8+100123.8,0.900479,10.020283,0.370871,7e-05
RMJ000343.8+100123.8,0.903988,9.988211,0.365084,1.8e-05
RMJ000343.8+100123.8,0.9098,9.991717,0.37591,2.8e-05
RMJ000343.8+100123.8,0.913558,10.004553,0.382688,2.9e-05
RMJ000343.8+100123.8,0.918871,10.018419,0.367783,2.7e-05
RMJ000343.8+100123.8,0.919079,10.029883,0.364587,4.9e-05
RMJ000343.8+100123.8,0.920254,10.025986,0.369096,3e-05
RMJ000343.8+100123.8,0.920579,10.037336,0.365984,5.2e-05
RMJ000343.8+100123.8,0.921512,10.013564,0.36483,5e-05
RMJ000343.8+100123.8,0.924488,10.008692,0.362965,7.3e-05
RMJ000343.8+100123.8,0.924713,9.979583,0.378587,8.1e-05
RMJ000343.8+100123.8,0.925267,10.040286,0.363694,4.6e-05
RMJ000343.8+100123.8,0.925342,10.064283,0.372744,1.2e-05
RMJ000343.8+100123.8,0.925725,10.029378,0.369022,8.3e-05
RMJ000343.8+100123.8,0.925829,9.970867,0.382386,8.3e-05
RMJ000343.8+100123.8,0.926063,10.015406,0.373336,0.00013
RMJ000343.8+100123.8,0.928883,10.058375,0.380045,7.4e-05
RMJ000343.8+100123.8,0.929529,10.039739,0.367483,6.4e-05
RMJ000343.8+100123.8,0.929588,10.013722,0.370203,5.8e-05
RMJ000343.8+100123.8,0.930339,10.024138,0.377874,7.1e-05
RMJ000343.8+100123.8,0.931158,10.024256,0.37744,7.2e-05
RMJ000343.8+100123.8,0.931479,10.065344,0.374187,5.2e-05
RMJ000343.8+100123.8,0.933146,10.024725,0.384341,5.9e-05
RMJ000343.8+100123.8,0.934017,9.974397,0.317714,1.5e-05
RMJ000343.8+100123.8,0.934763,10.026581,0.368321,4.5e-05
RMJ000343.8+100123.8,0.936358,9.975894,0.333896,2.2e-05
RMJ000343.8+100123.8,0.937712,10.047464,0.652357,0.00013
RMJ000343.8+100123.8,0.9379,9.9775,0.31672,3.6e-05
RMJ000343.8+100123.8,0.938604,10.008344,0.393585,5e-05
RMJ000343.8+100123.8,0.938625,10.050697,0.377543,6.9e-05
RMJ000343.8+100123.8,0.938679,9.977717,0.318031,1.9e-05
RMJ000343.8+100123.8,0.939225,10.038006,0.373727,6.9e-05
RMJ000343.8+100123.8,0.940588,10.039522,0.378259,4.9e-05
RMJ000343.8+100123.8,0.940729,10.033008,0.376607,7.9e-05
RMJ000343.8+100123.8,0.941312,10.012319,0.368348,1.7e-05
RMJ000343.8+100123.8,0.94215,10.009283,0.368312,4e-05
RMJ000343.8+100123.8,0.942558,10.024231,0.378897,3.6e-05
RMJ000343.8+100123.8,0.942992,10.051933,0.274919,3e-05
RMJ000343.8+100123.8,0.943317,10.027169,0.370598,3.6e-05
RMJ000343.8+100123.8,0.944058,10.062069,0.377528,3e-05
RMJ000343.8+100123.8,0.944987,10.034119,0.375906,5.7e-05
RMJ000343.8+100123.8,0.945883,10.052764,0.374145,5.5e-05
RMJ000343.8+100123.8,0.947567,10.038433,0.373174,6.9e-05
RMJ000343.8+100123.8,0.949483,10.026372,0.372189,4.4e-05
RMJ000343.8+100123.8,0.951217,10.063269,0.377224,4e-05
RMJ000343.8+100123.8,0.951433,10.010517,0.269535,5e-06
RMJ000343.8+100123.8,0.952917,10.100306,0.389001,1.9e-05
RMJ000343.8+100123.8,0.953425,9.995211,0.373939,6.2e-05
RMJ000343.8+100123.8,0.954213,10.050625,0.369848,7.7e-05
RMJ000343.8+100123.8,0.954329,10.043767,0.371418,5.2e-05
RMJ000343.8+100123.8,0.954921,10.060956,0.377209,4.1e-05
RMJ000343.8+100123.8,0.955071,10.063547,0.371088,5.7e-05
RMJ000343.8+100123.8,0.957354,10.108464,0.270583,1.8e-05
RMJ000343.8+100123.8,0.959408,10.053769,0.373726,4.5e-05
RMJ000343.8+100123.8,0.959758,9.992275,0.372115,7.3e-05
RMJ000343.8+100123.8,0.959883,10.094997,0.336112,4.6e-05
RMJ000343.8+100123.8,0.962363,10.032897,0.425357,3.7e-05
RMJ000343.8+100123.8,0.962867,10.073369,0.474258,1.8e-05
RMJ000343.8+100123.8,0.964175,10.086894,0.371535,8.6e-05
RMJ000343.8+100123.8,0.966567,10.099317,0.425708,8.7e-05
RMJ000343.8+100123.8,0.969646,10.100469,0.292386,1.4e-05
RMJ000343.8+100123.8,0.970171,10.114581,0.270143,3.3e-05
RMJ000343.8+100123.8,0.973304,10.05445,0.384012,1.9e-05
RMJ000343.8+100123.8,0.9754,10.035817,0.366489,5.1e-05
RMJ000343.8+100123.8,0.977158,10.039103,0.384869,4.2e-05
RMJ000343.8+100123.8,0.978733,10.081939,0.175927,1.1e-05
RMJ000343.8+100123.8,0.97945,10.061386,0.242152,3.4e-05
RMJ000343.8+100123.8,0.979537,10.124783,0.293089,7e-06
RMJ000343.8+100123.8,0.980537,10.055292,0.38338,4.4e-05
RMJ000343.8+100123.8,0.983487,10.091447,0.379414,4.9e-05
RMJ000343.8+100123.8,0.984396,10.083797,0.563909,3.5e-05
RMJ000343.8+100123.8,0.988742,10.106808,0.367245,5.5e-05
RMJ000343.8+100123.8,0.992487,10.0578,0.315297,4.4e-05
RMJ000343.8+100123.8,0.993912,10.060214,0.118834,8e-06
RMJ000343.8+100123.8,0.995133,10.09215,0.378663,3.8e-05
RMJ000343.8+100123.8,0.995429,10.107069,0.334352,1.5e-05
RMJ000343.8+100123.8,0.99675,10.120984,0.347181,2.8e-05
RMJ000343.8+100123.8,1.00376,10.12452,0.075399,8e-06
RMJ000343.8+100123.8,1.004375,10.1467,0.433888,6.3e-05
RMJ000343.8+100123.8,1.008642,10.076483,0.346937,1.4e-05
RMJ000343.8+100123.8,1.013921,10.097653,0.347335,6e-06
RMJ000343.8+100123.8,1.016808,10.080522,0.292298,3.7e-05
RMJ000343.8+100123.8,1.017379,10.084189,0.371138,3.7e-05
RMJ000343.8+100123.8,1.01745,10.107372,0.374905,3.6e-05
RMJ000343.8+100123.8,1.020017,10.180006,0.47257,6e-05
RMJ000343.8+100123.8,1.020742,10.183569,0.370262,0.00012
RMJ000343.8+100123.8,1.022446,10.159161,0.36868,6.6e-05
RMJ000343.8+100123.8,1.023471,10.185375,0.375727,2e-05
RMJ000343.8+100123.8,1.023846,10.175022,0.369702,7.5e-05
RMJ000343.8+100123.8,1.025304,10.123722,0.386859,2.3e-05
RMJ000343.8+100123.8,1.027633,10.159275,0.370271,6.9e-05
RMJ000343.8+100123.8,1.029975,10.176456,0.371463,6.9e-05
RMJ000343.8+100123.8,1.031083,10.179103,0.371701,5e-05
RMJ000343.8+100123.8,1.041113,10.119189,0.714108,0.00013
RMJ000343.8+100123.8,1.04913,10.101229,0.426204,5.3e-05
RMJ000343.8+100123.8,1.06454,10.138536,0.201105,3.1e-05
RMJ010934.2+330301.0,17.226584,32.917264,0.406756,1.7e-05
RMJ010934.2+330301.0,17.2441,32.922208,0.406787,2.5e-05
RMJ010934.2+330301.0,17.254939,32.934933,0.515073,8.7e-05
RMJ010934.2+330301.0,17.255792,32.919568,0.468463,1.3e-05
RMJ010934.2+330301.0,17.260158,32.972512,0.079177,7e-06
RMJ010934.2+330301.0,17.261454,32.920944,0.511966,1.1e-05
RMJ010934.2+330301.0,17.267871,32.960728,0.521246,3.4e-05
RMJ010934.2+330301.0,17.270057,32.918856,0.51223,2.1e-05
RMJ010934.2+330301.0,17.272775,33.005908,0.656833,2.4e-05
RMJ010934.2+330301.0,17.277121,32.996642,0.54172,0.00014
RMJ010934.2+330301.0,17.28263,32.986202,0.326372,1.4e-05
RMJ010934.2+330301.0,17.283123,33.007083,0.511553,2.4e-05
RMJ010934.2+330301.0,17.284329,32.935922,0.459901,0.00012
RMJ010934.2+330301.0,17.284997,32.978964,0.325197,1.9e-05
RMJ010934.2+330301.0,17.285054,32.978986,0.32485,2.2e-05
RMJ010934.2+330301.0,17.286738,33.007257,0.511708,0.0001
RMJ010934.2+330301.0,17.286775,33.006317,0.511331,6e-05
RMJ010934.2+330301.0,17.286846,33.008794,0.46129,7.5e-05
RMJ010934.2+330301.0,17.291442,32.923278,0.512346,2e-05
RMJ010934.2+330301.0,17.292361,32.968613,0.484106,7e-06
RMJ010934.2+330301.0,17.292621,32.925411,0.756462,4.3e-05
RMJ010934.2+330301.0,17.293363,32.935556,0.575114,9.4e-05
RMJ010934.2+330301.0,17.300088,33.020358,0.328096,4.7e-05
RMJ010934.2+330301.0,17.303008,33.027658,0.460146,8.1e-05
RMJ010934.2+330301.0,17.30345,33.006808,0.457618,4e-05
RMJ010934.2+330301.0,17.311191,32.971608,0.39816,3.8e-05
RMJ010934.2+330301.0,17.31205,32.975756,0.485916,2.8e-05
RMJ010934.2+330301.0,17.313587,32.974395,0.485976,2.2e-05
RMJ010934.2+330301.0,17.3145,32.944522,0.468179,1.4e-05
RMJ010934.2+330301.0,17.315354,32.9373,0.514947,1e-05
RMJ010934.2+330301.0,17.31822,33.027619,0.894382,2.9e-05
RMJ010934.2+330301.0,17.319817,33.027856,0.456624,1.3e-05
RMJ010934.2+330301.0,17.322768,32.992938,0.777687,2.2e-05
RMJ010934.2+330301.0,17.323372,33.014033,0.45993,3.5e-05
RMJ010934.2+330301.0,17.32352,33.0365,0.462854,3.3e-05
RMJ010934.2+330301.0,17.327565,32.949067,0.51184,5e-05
RMJ010934.2+330301.0,17.329932,32.988269,0.461799,3.7e-05
RMJ010934.2+330301.0,17.330919,32.993576,0.36662,1.4e-05
RMJ010934.2+330301.0,17.333333,33.022125,0.328242,3.2e-05
RMJ010934.2+330301.0,17.336308,33.022144,0.329168,3.5e-05
RMJ010934.2+330301.0,17.336392,33.046706,0.541774,7.4e-05
RMJ010934.2+330301.0,17.338004,33.053289,0.483025,1e-05
RMJ010934.2+330301.0,17.339029,33.020981,0.457837,5.3e-05
RMJ010934.2+330301.0,17.339758,33.034656,0.522374,1e-05
RMJ010934.2+330301.0,17.343577,33.034201,0.390461,1.6e-05
RMJ010934.2+330301.0,17.343817,32.993386,0.460382,3.1e-05
RMJ010934.2+330301.0,17.345913,33.06845,0.466576,1.9e-05
RMJ010934.2+330301.0,17.347333,33.007164,0.460616,5.4e-05
RMJ010934.2+330301.0,17.349775,33.019027,0.460231,3.4e-05
RMJ010934.2+330301.0,17.352829,33.038417,0.451788,3.8e-05
RMJ010934.2+330301.0,17.353446,33.023247,0.464249,4.5e-05
RMJ010934.2+330301.0,17.356954,33.026892,0.455758,3.6e-05
RMJ010934.2+330301.0,17.358175,33.037506,0.459288,4.4e-05
RMJ010934.2+330301.0,17.358533,32.999944,0.46378,3.6e-05
RMJ010934.2+330301.0,17.359942,33.0461,0.461196,7.6e-05
RMJ010934.2+330301.0,17.36105,33.028378,0.453116,3e-05
RMJ010934.2+330301.0,17.365337,33.026022,0.463706,3.6e-05
RMJ010934.2+330301.0,17.366908,33.033103,0.458254,7.7e-05
RMJ010934.2+330301.0,17.36798,33.03092,0.46015,8e-05
RMJ010934.2+330301.0,17.370912,33.041928,0.454168,4.2e-05
RMJ010934.2+330301.0,17.371471,33.023486,0.458601,4.7e-05
RMJ010934.2+330301.0,17.372392,33.032477,0.4647,3.6e-05
RMJ010934.2+330301.0,17.374757,33.025361,0.461003,4.3e-05
RMJ010934.2+330301.0,17.375287,33.035589,0.079299,2e-06
RMJ010934.2+330301.0,17.376884,33.027353,0.46385,7.5e-05
RMJ010934.2+330301.0,17.378263,33.02816,0.729601,8.4e-05
RMJ010934.2+330301.0,17.380609,33.035008,0.454315,9e-05
RMJ010934.2+330301.0,17.382134,33.074425,0.455593,5.7e-05
RMJ010934.2+330301.0,17.384592,33.033214,0.331393,1.3e-05
RMJ010934.2+330301.0,17.385177,33.038173,0.454977,3.4e-05
RMJ010934.2+330301.0,17.386299,33.034046,0.457327,8.2e-05
RMJ010934.2+330301.0,17.388571,33.025972,0.459534,5.2e-05
RMJ010934.2+330301.0,17.389179,33.044445,0.458078,4.3e-05
RMJ010934.2+330301.0,17.392326,33.050265,0.459175,3.4e-05
RMJ010934.2+330301.0,17.393804,33.045744,0.454463,5.7e-05
RMJ010934.2+330301.0,17.395397,33.04317,0.457623,3.6e-05
RMJ010934.2+330301.0,17.395842,33.047803,0.457894,5.6e-05
RMJ010934.2+330301.0,17.396088,33.054536,0.459284,3.8e-05
RMJ010934.2+330301.0,17.396509,33.048052,0.460966,9.8e-05
RMJ010934.2+330301.0,17.396958,33.067903,0.462122,3.1e-05
RMJ010934.2+330301.0,17.398983,33.068264,0.457196,3e-05
RMJ010934.2+330301.0,17.399017,33.038597,0.457202,5.7e-05
RMJ010934.2+330301.0,17.399073,33.092059,0.758734,1e-05
RMJ010934.2+330301.0,17.399634,33.030395,0.466065,7.3e-05
RMJ010934.2+330301.0,17.399944,33.048687,0.446719,0.0001
RMJ010934.2+330301.0,17.399967,33.088022,0.690313,3.3e-05
RMJ010934.2+330301.0,17.400546,33.073968,0.457413,0.00014
RMJ010934.2+330301.0,17.401316,33.052886,0.460757,5.7e-05
RMJ010934.2+330301.0,17.402121,33.086892,0.689662,2.7e-05
RMJ010934.2+330301.0,17.402628,33.05057,0.461489,3.7e-05
RMJ010934.2+330301.0,17.406099,33.062997,0.464067,4.4e-05
RMJ010934.2+330301.0,17.406288,33.077358,0.363391,1.3e-05
RMJ010934.2+330301.0,17.407663,33.075214,0.451586,9.3e-05
RMJ010934.2+330301.0,17.408017,33.065506,0.689808,8.6e-05
RMJ010934.2+330301.0,17.408108,33.056247,0.522994,7.5e-05
RMJ010934.2+330301.0,17.408362,33.078686,0.54118,8.6e-05
RMJ010934.2+330301.0,17.409347,33.022379,0.463179,5e-05
RMJ010934.2+330301.0,17.409925,33.111883,0.500937,9e-06
RMJ010934.2+330301.0,17.411996,33.067931,0.447363,6.2e-05
RMJ010934.2+330301.0,17.413667,33.098044,0.541328,3.7e-05
RMJ010934.2+330301.0,17.419167,33.131072,0.46349,3.5e-05
RMJ010934.2+330301.0,17.421692,33.077608,0.446019,3.6e-05
RMJ010934.2+330301.0,17.422364,33.029099,0.463189,3.9e-05
RMJ010934.2+330301.0,17.42625,33.074806,0.445947,3.7e-05
RMJ010934.2+330301.0,17.428542,33.09105,0.545831,2e-06
RMJ010934.2+330301.0,17.428908,33.060719,0.445929,1.6e-05
RMJ010934.2+330301.0,17.432817,33.029131,0.45747,4.2e-05
RMJ010934.2+330301.0,17.435788,33.099887,0.541867,5.8e-05
RMJ010934.2+330301.0,17.438578,33.117808,0.538909,4.8e-05
RMJ010934.2+330301.0,17.439521,33.080253,0.465637,6.6e-05
RMJ010934.2+330301.0,17.439963,33.089447,0.468355,3.2e-05
RMJ010934.2+330301.0,17.448861,33.089608,0.460643,3.5e-05
RMJ010934.2+330301.0,17.451146,33.049883,0.452556,6.5e-05
RMJ010934.2+330301.0,17.452632,33.114605,0.455442,3.8e-05
RMJ010934.2+330301.0,17.459521,33.075272,0.454561,5.4e-05
RMJ010934.2+330301.0,17.463183,33.0873,0.448704,5.1e-05
RMJ010934.2+330301.0,17.469863,33.104947,0.690869,3.1e-05
RMJ010934.2+330301.0,17.471507,33.143807,0.461121,5.1e-05
RMJ010934.2+330301.0,17.473962,33.147708,0.466588,5.8e-05
RMJ010934.2+330301.0,17.474029,33.120669,0.459798,2.9e-05
RMJ010934.2+330301.0,17.478176,33.102468,0.662359,1.1e-05
RMJ010934.2+330301.0,17.488,33.1698,0.30518,1.6e-05
RMJ010934.2+330301.0,17.488063,33.114628,0.463714,1.3e-05
RMJ010934.2+330301.0,17.49448,33.150108,0.217305,2e-05
RMJ010934.2+330301.0,17.507614,33.177574,0.217544,2.6e-05
RMJ010934.2+330301.0,17.5117,33.120195,0.252484,7e-06
RMJ021952.2+012952.2,34.884846,1.379386,0.439508,4.3e-05
RMJ021952.2+012952.2,34.890996,1.410192,0.161963,3.7e-05
RMJ021952.2+012952.2,34.902696,1.407711,0.344843,3.2e-05
RMJ021952.2+012952.2,34.903592,1.383197,0.43736,9e-06
RMJ021952.2+012952.2,34.9108,1.384028,0.247207,9e-06
RMJ021952.2+012952.2,34.913301,1.457227,0.399669,3.1e-05
RMJ021952.2+012952.2,34.919796,1.440264,0.476356,1.2e-05
RMJ021952.2+012952.2,34.922483,1.449636,0.388312,1.2e-05
RMJ021952.2+012952.2,34.925742,1.387303,0.263662,5.5e-05
RMJ021952.2+012952.2,34.926832,1.402575,0.746456,1.3e-05
RMJ021952.2+012952.2,34.92685,1.402472,0.827519,5.2e-05
RMJ021952.2+012952.2,34.929213,1.463057,0.613205,3.2e-05
RMJ021952.2+012952.2,34.931902,1.468342,0.370322,6.6e-05
RMJ021952.2+012952.2,34.932238,1.480538,0.099321,2.6e-05
RMJ021952.2+012952.2,34.93313,1.453665,0.605863,1.9e-05
RMJ021952.2+012952.2,34.936383,1.447828,0.230237,1.4e-05
RMJ021952.2+012952.2,34.938312,1.426736,0.226377,1.1e-05
RMJ021952.2+012952.2,34.939088,1.415264,0.604006,6.4e-05
RMJ021952.2+012952.2,34.939574,1.412512,0.34527,2.1e-05
RMJ021952.2+012952.2,34.942296,1.418231,0.456916,2.5e-05
RMJ021952.2+012952.2,34.94568,1.417789,0.111227,8e-06
RMJ021952.2+012952.2,34.946596,1.360256,0.453934,4.4e-05
RMJ021952.2+012952.2,34.947382,1.359382,0.433618,0.00034
RMJ021952.2+012952.2,34.9491,1.454842,0.372689,2.7e-05
RMJ021952.2+012952.2,34.949346,1.386825,0.584934,2.8e-05
RMJ021952.2+012952.2,34.949385,1.386604,0.58366,1.7e-05
RMJ021952.2+012952.2,34.951192,1.497461,0.371133,3.3e-05
RMJ021952.2+012952.2,34.951208,1.548997,0.363736,2.4e-05
RMJ021952.2+012952.2,34.952171,1.476369,0.364053,3.7e-05
RMJ021952.2+012952.2,34.952525,1.454782,0.369127,2.3e-05
RMJ021952.2+012952.2,34.954553,1.447375,0.372297,3.9e-05
RMJ021952.2+012952.2,34.9546,1.514342,0.362403,3.9e-05
RMJ021952.2+012952.2,34.954889,1.493386,0.361491,2.9e-05
RMJ021952.2+012952.2,34.955125,1.486613,0.367961,6.8e-05
RMJ021952.2+012952.2,34.955146,1.535093,0.435774,6e-06
RMJ021952.2+012952.2,34.956803,1.460532,0.369717,2.8e-05
RMJ021952.2+012952.2,34.957804,1.588105,0.369498,4.1e-05
RMJ021952.2+012952.2,34.961266,1.466594,0.368987,4.8e-05
RMJ021952.2+012952.2,34.962275,1.365786,0.288867,1.1e-05
RMJ021952.2+012952.2,34.962651,1.423707,0.399936,9e-06
RMJ021952.2+012952.2,34.96281,1.572809,0.214313,3.2e-05
RMJ021952.2+012952.2,34.962832,1.390142,0.363242,8e-06
RMJ021952.2+012952.2,34.962854,1.479294,0.367319,2.8e-05
RMJ021952.2+012952.2,34.962888,1.606574,0.370703,5.1e-05
RMJ021952.2+012952.2,34.964503,1.417261,0.36616,7e-06
RMJ021952.2+012952.2,34.966013,1.45764,0.367057,4.4e-05
RMJ021952.2+012952.2,34.96665,1.56918,0.368165,2.2e-05
RMJ021952.2+012952.2,34.966875,1.476147,0.372994,1.8e-05
RMJ021952.2+012952.2,34.967504,1.546333,0.365104,2.4e-05
RMJ021952.2+012952.2,34.968484,1.482289,0.366802,4e-05
RMJ021952.2+012952.2,34.969006,1.566879,0.230271,1.6e-05
RMJ021952.2+012952.2,34.969268,1.489952,0.373578,2e-05
RMJ021952.2+012952.2,34.969535,1.35477,0.62906,6.6e-05
RMJ021952.2+012952.2,34.969933,1.491756,0.360401,2e-05
RMJ021952.2+012952.2,34.969987,1.589848,0.433682,6e-05
RMJ021952.2+012952.2,34.970789,1.620906,0.439232,0.0001
RMJ021952.2+012952.2,34.971254,1.563328,0.371332,3.7e-05
RMJ021952.2+012952.2,34.971281,1.595031,0.355779,2.3e-05
RMJ021952.2+012952.2,34.971445,1.454749,0.356918,6.6e-05
RMJ021952.2+012952.2,34.972704,1.494289,0.372966,1.9e-05
RMJ021952.2+012952.2,34.973025,1.525646,0.368322,2.3e-05
RMJ021952.2+012952.2,34.973058,1.43015,0.363855,3e-05
RMJ021952.2+012952.2,34.973254,1.524348,0.371455,5.2e-05
RMJ021952.2+012952.2,34.973363,1.383263,0.37198,3.5e-05
RMJ021952.2+012952.2,34.973621,1.585359,0.360877,1.6e-05
RMJ021952.2+012952.2,34.973639,1.613725,0.348941,2.5e-05
RMJ021952.2+012952.2,34.974262,1.618101,0.439371,2.2e-05
RMJ021952.2+012952.2,34.974275,1.399808,0.26731,9e-06
RMJ021952.2+012952.2,34.974399,1.563056,0.262737,2.5e-05
RMJ021952.2+012952.2,34.975321,1.424406,0.363375,6.4e-05
RMJ021952.2+012952.2,34.975629,1.498456,0.364952,3e-05
RMJ021952.2+012952.2,34.976013,1.511169,0.372009,3.7e-05
RMJ021952.2+012952.2,34.977112,1.475089,0.542988,3.4e-05
RMJ021952.2+012952.2,34.977304,1.610019,0.350789,2.1e-05
RMJ021952.2+012952.2,34.97752,1.568895,0.15818,1.3e-05
RMJ021952.2+012952.2,34.977987,1.546172,0.371456,5.3e-05
RMJ021952.2+012952.2,34.978058,1.52491,0.367439,2.9e-05
RMJ021952.2+012952.2,34.978525,1.508136,0.36345,1.6e-05
RMJ021952.2+012952.2,34.97868,1.369388,0.281993,4e-05
RMJ021952.2+012952.2,34.978958,1.517903,0.364063,3.1e-05
RMJ021952.2+012952.2,34.979213,1.513158,0.372658,3.3e-05
RMJ021952.2+012952.2,34.980189,1.532981,0.369111,9e-06
RMJ021952.2+012952.2,34.98045,1.598929,0.369792,1.7e-05
RMJ021952.2+012952.2,34.981058,1.505125,0.371003,4.9e-05
RMJ021952.2+012952.2,34.981167,1.538422,0.36772,2.3e-05
RMJ021952.2+012952.2,34.981679,1.576522,0.369884,1.7e-05
RMJ021952.2+012952.2,34.982392,1.470783,0.360877,4.6e-05
RMJ021952.2+012952.2,34.982396,1.574772,0.356671,8.2e-05
RMJ021952.2+012952.2,34.982855,1.461786,0.43558,2.6e-05
RMJ021952.2+012952.2,34.983519,1.491809,0.356419,7e-06
RMJ021952.2+012952.2,34.983986,1.562846,0.326234,1.8e-05
RMJ021952.2+012952.2,34.984315,1.498932,0.367468,2.2e-05
RMJ021952.2+012952.2,34.984344,1.521835,0.36467,2e-05
RMJ021952.2+012952.2,34.98496,1.377124,0.3715,1.8e-05
RMJ021952.2+012952.2,34.985996,1.582461,0.374195,1.9e-05
RMJ021952.2+012952.2,34.986421,1.502044,0.371516,2.3e-05
RMJ021952.2+012952.2,34.986704,1.583133,0.370439,1.1e-05
RMJ021952.2+012952.2,34.987867,1.363106,0.098728,9e-06
RMJ021952.2+012952.2,34.989183,1.51491,0.372668,1.7e-05
RMJ021952.2+012952.2,34.989435,1.560236,0.360273,4.7e-05
RMJ021952.2+012952.2,34.989508,1.496642,0.359814,2.5e-05
RMJ021952.2+012952.2,34.991087,1.591882,0.369789,6.2e-05
RMJ021952.2+012952.2,34.991175,1.491417,0.362691,3e-05
RMJ021952.2+012952.2,34.992192,1.482174,0.37753,2.2e-05
RMJ021952.2+012952.2,34.992612,1.578184,0.373962,1.6e-05
RMJ021952.2+012952.2,34.992842,1.592394,0.370425,3.8e-05
RMJ021952.2+012952.2,34.993216,1.527195,0.367223,1.8e-05
RMJ021952.2+012952.2,34.993351,1.541983,0.365587,3.1e-05
RMJ021952.2+012952.2,34.994167,1.529739,0.369844,5e-05
RMJ021952.2+012952.2,34.994425,1.580403,0.349755,3.9e-05
RMJ021952.2+012952.2,34.995584,1.433711,0.371765,3.6e-05
RMJ021952.2+012952.2,34.995827,1.387506,0.288842,1.6e-05
RMJ021952.2+012952.2,34.996566,1.414396,0.371917,3.5e-05
RMJ021952.2+012952.2,34.997834,1.570892,0.367678,3e-05
RMJ021952.2+012952.2,34.998265,1.46511,0.363216,2.3e-05
RMJ021952.2+012952.2,34.998435,1.562389,0.364105,5.4e-05
RMJ021952.2+012952.2,34.999925,1.473875,0.367844,2.5e-05
RMJ021952.2+012952.2,35.001082,1.374179,0.282575,2.1e-05
RMJ021952.2+012952.2,35.002383,1.512056,0.364726,6.9e-05
RMJ021952.2+012952.2,35.002393,1.512,0.365379,3.7e-05
RMJ021952.2+012952.2,35.008381,1.602351,0.369116,1.2e-05
RMJ021952.2+012952.2,35.010961,1.543904,0.362945,4.7e-05
RMJ021952.2+012952.2,35.011378,1.43879,0.695606,3.8e-05
RMJ021952.2+012952.2,35.012829,1.561964,0.367619,7.6e-05
RMJ021952.2+012952.2,35.012904,1.522843,0.369244,6.5e-05
RMJ021952.2+012952.2,35.013271,1.436294,0.363086,3.4e-05
RMJ021952.2+012952.2,35.013379,1.5157,0.291513,1.4e-05
RMJ021952.2+012952.2,35.014405,1.427667,0.247292,3.9e-05
RMJ021952.2+012952.2,35.014958,1.530325,0.370035,2.5e-05
RMJ021952.2+012952.2,35.015768,1.534127,0.433887,1.8e-05
RMJ021952.2+012952.2,35.022092,1.396458,0.368658,2.5e-05
RMJ021952.2+012952.2,35.022436,1.405009,0.367651,4.7e-05
RMJ021952.2+012952.2,35.022846,1.597508,0.371043,4.8e-05
RMJ021952.2+012952.2,35.022992,1.421019,0.544454,1.2e-05
RMJ021952.2+012952.2,35.023724,1.55139,0.374924,3.5e-05
RMJ021952.2+012952.2,35.032904,1.559558,0.429177,3.9e-05
RMJ080135.3+362807.5,120.291296,36.508594,0.372607,1.9e-05
RMJ080135.3+362807.5,120.301525,36.476792,0.284848,1.6e-05
RMJ080135.3+362807.5,120.309408,36.452133,0.504228,3.7e-05
RMJ080135.3+362807.5,120.312354,36.455355,0.50748,6.1e-05
RMJ080135.3+362807.5,120.315167,36.4522,0.503027,6.4e-05
RMJ080135.3+362807.5,120.320621,36.488736,0.549058,7.2e-05
RMJ080135.3+362807.5,120.321904,36.486547,0.154728,6e-06
RMJ080135.3+362807.5,120.326092,36.479753,0.549641,6.2e-05
RMJ080135.3+362807.5,120.328008,36.439214,0.502977,7.5e-05
RMJ080135.3+362807.5,120.329408,36.427917,0.500542,5.9e-05
RMJ080135.3+362807.5,120.330358,36.499014,0.505028,8.4e-05
RMJ080135.3+362807.5,120.336154,36.424858,0.28755,1.2e-05
RMJ080135.3+362807.5,120.340142,36.483697,0.578277,8.8e-05
RMJ080135.3+362807.5,120.3403,36.501669,0.503961,0.00012
RMJ080135.3+362807.5,120.342496,36.498594,0.501159,0.00029
RMJ080135.3+362807.5,120.343896,36.478836,0.592068,4.1e-05
RMJ080135.3+362807.5,120.346804,36.453064,0.227293,1.1e-05
RMJ080135.3+362807.5,120.348862,36.489719,0.49769,0.0002
RMJ080135.3+362807.5,120.3516,36.487564,0.497957,5.2e-05
RMJ080135.3+362807.5,120.352625,36.485256,0.501776,5e-05
RMJ080135.3+362807.5,120.356062,36.482897,0.740452,5e-05
RMJ080135.3+362807.5,120.358408,36.424831,0.718371,5.3e-05
RMJ080135.3+362807.5,120.359108,36.496814,0.501609,4.1e-05
RMJ080135.3+362807.5,120.359175,36.478344,0.504711,0.00028
RMJ080135.3+362807.5,120.361033,36.422897,0.47731,0.00018
RMJ080135.3+362807.5,120.361321,36.490981,0.494488,0.00011
RMJ080135.3+362807.5,120.361604,36.421125,0.527877,3.3e-05
RMJ080135.3+362807.5,120.363292,36.484472,0.495906,0.00011
RMJ080135.3+362807.5,120.371625,36.484108,0.683647,2.1e-05
RMJ080135.3+362807.5,120.375687,36.457217,0.406613,4.3e-05
RMJ080135.3+362807.5,120.378329,36.468503,0.499858,9e-05
RMJ080135.3+362807.5,120.380038,36.49015,0.491286,4.7e-05
RMJ080135.3+362807.5,120.380408,36.442331,0.406196,0.00018
RMJ080135.3+362807.5,120.382921,36.469328,0.500492,5.7e-05
RMJ080135.3+362807.5,120.383296,36.442908,0.49689,6.9e-05
RMJ080135.3+362807.5,120.383508,36.479397,0.500042,4.3e-05
RMJ080135.3+362807.5,120.389779,36.461353,0.501993,0.00012
RMJ080135.3+362807.5,120.390996,36.476103,0.492403,4.6e-05
RMJ080135.3+362807.5,120.391471,36.491281,0.491686,2.7e-05
RMJ080135.3+362807.5,120.391614,36.475489,0.08685,1.4e-05
RMJ080135.3+362807.5,120.394933,36.436781,0.504261,0.00013
RMJ080135.3+362807.5,120.394963,36.465011,0.497857,6.5e-05
RMJ080135.3+362807.5,120.396237,36.481783,0.500675,6.8e-05
RMJ080135.3+362807.5,120.403067,36.460075,0.506421,5.3e-05
RMJ080135.3+362807.5,120.407325,36.474264,0.489551,4.3e-05
RMJ080135.3+362807.5,120.407754,36.464217,0.498758,7.8e-05
RMJ080135.3+362807.5,120.410375,36.461647,0.481596,4e-05
RMJ080135.3+362807.5,120.415921,36.48265,0.578944,6.3e-05
RMJ080135.3+362807.5,120.417796,36.460014,0.494038,5.5e-05
RMJ080135.3+362807.5,120.418779,36.443444,0.494438,5.6e-05
RMJ080135.3+362807.5,120.419458,36.453081,0.578361,0.00018
RMJ080135.3+362807.5,120.425242,36.458428,0.503644,4.3e-05
RMJ080135.3+362807.5,120.426871,36.456181,0.502677,5e-05
RMJ080135.3+362807.5,120.427916,36.441884,0.503027,5.5e-05
RMJ080135.3+362807.5,120.431671,36.4536,0.578944,9e-06
RMJ080135.3+362807.5,120.433,36.470814,0.506496,0.00021
RMJ080135.3+362807.5,120.440533,36.471664,0.500842,8.2e-05
RMJ080135.3+362807.5,120.44275,36.458233,0.499291,5.9e-05
RMJ080135.3+362807.5,120.45026,36.473788,0.496414,0.00012
RMJ080135.3+362807.5,120.452871,36.446683,0.500442,0.0001
RMJ080135.3+362807.5,120.454712,36.428017,0.52726,5e-05
RMJ080135.3+362807.5,120.456608,36.455706,0.345739,1.9e-05
RMJ080135.3+362807.5,120.467208,36.474347,0.253944,1.8e-05
RMJ080135.3+362807.5,120.46995,36.448364,0.381963,1.9e-05
RMJ080135.3+362807.5,120.470008,36.472306,0.49724,3.6e-05
RMJ080135.3+362807.5,120.476021,36.465422,0.286199,9.6e-05
RMJ080135.3+362807.5,120.477367,36.440522,0.40688,3.7e-05
RMJ080135.3+362807.5,120.478479,36.473369,0.241486,2.1e-05
RMJ080135.3+362807.5,120.483087,36.480558,0.382063,0.00015
RMJ080135.3+362807.5,120.484588,36.460328,0.2868,3.1e-05
RMJ080135.3+362807.5,120.486712,36.453633,0.495589,7.4e-05
RMJ080135.3+362807.5,120.486958,36.471708,0.55768,1.5e-05
RMJ080135.3+362807.5,120.490671,36.429967,0.185415,3e-06
RMJ080135.3+362807.5,120.492596,36.428339,0.503294,8.6e-05
RMJ080135.3+362807.5,120.493375,36.470547,0.382914,3e-05
RMJ080135.3+362807.5,120.494029,36.457033,0.50311,6.3e-05
RMJ080135.3+362807.5,120.49535,36.472011,0.178427,7e-06
RMJ080135.3+362807.5,120.495704,36.413614,0.55813,3.5e-05
RMJ080135.3+362807.5,120.496604,36.435383,0.286833,8.1e-05
RMJ080135.3+362807.5,120.499437,36.47115,0.373507,5.7e-05
RMJ080135.3+362807.5,120.502508,36.467075,0.505645,5.4e-05
RMJ080135.3+362807.5,120.504408,36.450375,0.371756,3.2e-05
RMJ080135.3+362807.5,120.505958,36.426197,0.654978,4e-05
RMJ080135.3+362807.5,120.5116,36.443969,0.502794,7e-05
RMJ080135.3+362807.5,120.513296,36.410683,0.439468,3.5e-05
RMJ080135.3+362807.5,120.513954,36.468817,0.592587,3.4e-05
RMJ080135.3+362807.5,120.515042,36.441456,0.544788,0.00011
RMJ080135.3+362807.5,120.519004,36.463528,0.382113,0.00013
RMJ080135.3+362807.5,120.528942,36.460108,0.372006,0.0027
RMJ080135.3+362807.5,120.530271,36.395017,0.500926,5.8e-05
RMJ080135.3+362807.5,120.531667,36.467189,0.371206,3.4e-05
RMJ080135.3+362807.5,120.533904,36.469175,0.374508,0.0002
RMJ080135.3+362807.5,120.535612,36.414172,0.253869,2.1e-05
RMJ080135.3+362807.5,120.539388,36.419264,0.296906,2.9e-05
RMJ080135.3+362807.5,120.542054,36.415297,0.292854,5.9e-05
RMJ080135.3+362807.5,120.554654,36.468658,0.427677,0.00012
RMJ080135.3+362807.5,120.558042,36.461597,0.426309,2.6e-05
RMJ080135.3+362807.5,120.571833,36.425444,0.42706,2.3e-05
RMJ080135.3+362807.5,120.579183,36.450939,0.291653,1.7e-05
RMJ080135.3+362807.5,120.580117,36.441697,0.210816,1.3e-05
RMJ080135.3+362807.5,120.584333,36.440253,0.233264,9e-06
RMJ080135.3+362807.5,120.589954,36.443111,0.500542,6.8e-05
RMJ082944.9+382754.4,127.256533,38.434253,0.282605,4.3e-05
RMJ082944.9+382754.4,127.264104,38.421253,0.341593,0.0001
RMJ082944.9+382754.4,127.276446,38.440447,0.511954,2.3e-05
RMJ082944.9+382754.4,127.277679,38.450919,0.443289,2.3e-05
RMJ082944.9+382754.4,127.280542,38.426931,0.394311,5.8e-05
RMJ082944.9+382754.4,127.289229,38.38785,0.386289,4.7e-05
RMJ082944.9+382754.4,127.293004,38.374528,0.348558,5.5e-05
RMJ082944.9+382754.4,127.301417,38.395747,0.393712,2.5e-05
RMJ082944.9+382754.4,127.302712,38.431142,0.356757,3.7e-05
RMJ082944.9+382754.4,127.310417,38.475947,0.234147,1e-05
RMJ082944.9+382754.4,127.318821,38.409411,0.393278,2.2e-05
RMJ082944.9+382754.4,127.320392,38.469178,0.233678,7e-06
RMJ082944.9+382754.4,127.325617,38.411228,0.395637,4.9e-05
RMJ082944.9+382754.4,127.327083,38.480225,0.188928,1.6e-05
RMJ082944.9+382754.4,127.333038,38.443128,0.654597,1.6e-05
RMJ082944.9+382754.4,127.343346,38.458025,0.395251,5.4e-05
RMJ082944.9+382754.4,127.344721,38.403906,0.343045,8e-06
RMJ082944.9+382754.4,127.345488,38.492608,0.384405,2.7e-05
RMJ082944.9+382754.4,127.345608,38.464933,0.342481,2e-05
RMJ082944.9+382754.4,127.3469,38.469364,0.39862,2.9e-05
RMJ082944.9+382754.4,127.348,38.449386,0.391873,1e-05
RMJ082944.9+382754.4,127.349417,38.402908,0.170129,1.4e-05
RMJ082944.9+382754.4,127.352167,38.455158,0.391041,2.9e-05
RMJ082944.9+382754.4,127.354254,38.438978,0.383605,1.2e-05
RMJ082944.9+382754.4,127.355338,38.402442,0.342539,1.6e-05
RMJ082944.9+382754.4,127.356558,38.472667,0.341482,1.8e-05
RMJ082944.9+382754.4,127.358863,38.495422,0.383289,2.6e-05
RMJ082944.9+382754.4,127.359117,38.449708,0.397855,2.5e-05
RMJ082944.9+382754.4,127.360667,38.454681,0.389503,2.2e-05
RMJ082944.9+382754.4,127.364596,38.450503,0.384301,2e-05
RMJ082944.9+382754.4,127.367667,38.478522,0.340663,3.6e-05
RMJ082944.9+382754.4,127.369125,38.435525,0.393754,2.9e-05
RMJ082944.9+382754.4,127.370508,38.479883,0.382575,2.4e-05
RMJ082944.9+382754.4,127.373292,38.453428,0.395408,3.9e-05
RMJ082944.9+382754.4,127.37525,38.433656,0.394528,5.8e-05
RMJ082944.9+382754.4,127.378702,38.457108,0.38385,8.7e-05
RMJ082944.9+382754.4,127.379762,38.4573,0.383412,4.2e-05
RMJ082944.9+382754.4,127.380442,38.475519,0.391812,3.3e-05
RMJ082944.9+382754.4,127.38075,38.476386,0.390956,1.9e-05
RMJ082944.9+382754.4,127.381625,38.452258,0.451289,7e-06
RMJ082944.9+382754.4,127.384583,38.4309,0.403767,2.6e-05
RMJ082944.9+382754.4,127.385,38.446122,0.399473,4e-05
RMJ082944.9+382754.4,127.386296,38.455656,0.387517,1.6e-05
RMJ082944.9+382754.4,127.388292,38.456036,0.393232,3.2e-05
RMJ082944.9+382754.4,127.389271,38.416511,0.384746,4.9e-05
RMJ082944.9+382754.4,127.390938,38.4596,0.391428,3.8e-05
RMJ082944.9+382754.4,127.391583,38.435289,0.340891,2.4e-05
RMJ082944.9+382754.4,127.393,38.464122,0.388592,2.4e-05
RMJ082944.9+382754.4,127.393167,38.430317,0.39157,2.9e-05
RMJ082944.9+382754.4,127.398708,38.462897,0.38676,3.5e-05
RMJ082944.9+382754.4,127.400738,38.445994,0.389345,2.1e-05
RMJ082944.9+382754.4,127.401625,38.430869,0.391967,5.3e-05
RMJ082944.9+382754.4,127.401996,38.465583,0.399771,2.3e-05
RMJ082944.9+382754.4,127.4022,38.460728,0.387309,2.2e-05
RMJ082944.9+382754.4,127.402333,38.461425,0.34168,1.3e-05
RMJ082944.9+382754.4,127.403042,38.469811,0.405464,6e-06
RMJ082944.9+382754.4,127.40365,38.443467,0.400667,2.6e-05
RMJ082944.9+382754.4,127.404171,38.473353,0.387705,1.6e-05
RMJ082944.9+382754.4,127.404208,38.438717,0.210983,1.5e-05
RMJ082944.9+382754.4,127.40885,38.442619,0.394401,2.6e-05
RMJ082944.9+382754.4,127.410333,38.4513,0.39521,0.0001
RMJ082944.9+382754.4,127.412546,38.459453,0.38625,4.1e-05
RMJ082944.9+382754.4,127.413908,38.493878,0.401498,9e-06
RMJ082944.9+382754.4,127.414542,38.462147,0.405854,3.8e-05
RMJ082944.9+382754.4,127.414629,38.455014,0.404246,5.3e-05
RMJ082944.9+382754.4,127.415258,38.467972,0.406084,2.6e-05
RMJ082944.9+382754.4,127.417708,38.455733,0.493231,4.6e-05
RMJ082944.9+382754.4,127.419413,38.451225,0.380997,2.6e-05
RMJ082944.9+382754.4,127.419625,38.458689,0.405606,4.2e-05
RMJ082944.9+382754.4,127.42,38.490956,0.21228,1.5e-05
RMJ082944.9+382754.4,127.427792,38.487039,0.214086,4e-06
RMJ082944.9+382754.4,127.432788,38.460486,0.387304,4.6e-05
RMJ082944.9+382754.4,127.435867,38.464456,0.394892,4.1e-05
RMJ082944.9+382754.4,127.436375,38.470997,0.382477,2.1e-05
RMJ082944.9+382754.4,127.437833,38.489792,0.394676,5e-06
RMJ082944.9+382754.4,127.437933,38.479689,0.388693,1.8e-05
RMJ082944.9+382754.4,127.441375,38.470261,0.386048,2.4e-05
RMJ082944.9+382754.4,127.441625,38.460781,0.390449,7.5e-05
RMJ082944.9+382754.4,127.442042,38.477572,0.392545,2.5e-05
RMJ082944.9+382754.4,127.445604,38.454483,0.39647,3.8e-05
RMJ082944.9+382754.4,127.446167,38.492906,0.396262,3.2e-05
RMJ082944.9+382754.4,127.446446,38.481736,0.394561,4.9e-05
RMJ082944.9+382754.4,127.450825,38.503122,0.397881,1.6e-05
RMJ082944.9+382754.4,127.450917,38.446456,0.399409,9e-06
RMJ082944.9+382754.4,127.451667,38.504856,0.395828,3.5e-05
RMJ082944.9+382754.4,127.454129,38.470972,0.395273,6e-05
RMJ082944.9+382754.4,127.454146,38.463856,0.400019,6e-06
RMJ082944.9+382754.4,127.454271,38.447989,0.400081,4.4e-05
RMJ082944.9+382754.4,127.457417,38.466822,0.341619,2.8e-05
RMJ082944.9+382754.4,127.461833,38.464344,0.394142,3.3e-05
RMJ082944.9+382754.4,127.462042,38.507656,0.388968,2e-05
RMJ082944.9+382754.4,127.462429,38.468603,0.396913,2.3e-05
RMJ082944.9+382754.4,127.462646,38.475131,0.360843,2.2e-05
RMJ082944.9+382754.4,127.462754,38.461567,0.397654,4.2e-05
RMJ082944.9+382754.4,127.464125,38.470031,0.394616,3.5e-05
RMJ082944.9+382754.4,127.46475,38.468261,0.40128,7.3e-05
RMJ082944.9+382754.4,127.465,38.528825,0.385351,1.6e-05
RMJ082944.9+382754.4,127.467458,38.469264,0.342053,2.9e-05
RMJ082944.9+382754.4,127.468083,38.470961,0.401222,2.1e-05
RMJ082944.9+382754.4,127.469013,38.479258,0.391736,5e-05
RMJ082944.9+382754.4,127.469346,38.500861,0.402536,4.7e-05
RMJ082944.9+382754.4,127.474446,38.503083,0.381886,1.7e-05
RMJ082944.9+382754.4,127.474542,38.466978,0.397686,4e-05
RMJ082944.9+382754.4,127.475917,38.477733,0.394676,5.5e-05
RMJ082944.9+382754.4,127.476027,38.503714,0.687488,8.4e-05
RMJ082944.9+382754.4,127.479467,38.514133,0.390053,2e-05
RMJ082944.9+382754.4,127.481867,38.474058,0.400183,2.4e-05
RMJ082944.9+382754.4,127.4845,38.460375,0.401304,3.4e-05
RMJ082944.9+382754.4,127.485521,38.484683,0.398632,2.7e-05
RMJ082944.9+382754.4,127.485521,38.484683,0.398529,4.5e-05
RMJ082944.9+382754.4,127.485833,38.465514,0.389986,8e-06
RMJ082944.9+382754.4,127.48675,38.511311,0.40108,1.7e-05
RMJ082944.9+382754.4,127.487542,38.483044,0.39825,5.6e-05
RMJ082944.9+382754.4,127.489083,38.514075,0.398121,1.2e-05
RMJ082944.9+382754.4,127.491225,38.472192,0.389018,2.8e-05
RMJ082944.9+382754.4,127.491667,38.476317,0.518595,9e-06
RMJ082944.9+382754.4,127.49345,38.480503,0.398659,2.8e-05
RMJ082944.9+382754.4,127.493962,38.509208,0.360914,3.5e-05
RMJ082944.9+382754.4,127.498154,38.529089,0.441808,4e-06
RMJ082944.9+382754.4,127.499075,38.507828,0.398361,4.6e-05
RMJ082944.9+382754.4,127.504071,38.511828,0.344129,6e-06
RMJ082944.9+382754.4,127.504917,38.514333,0.392055,3.2e-05
RMJ082944.9+382754.4,127.507208,38.486722,0.391658,2.2e-05
RMJ082944.9+382754.4,127.515142,38.455131,0.391797,4.5e-05
RMJ082944.9+382754.4,127.518267,38.530269,0.361094,3e-06
RMJ082944.9+382754.4,127.52135,38.467194,0.390689,5.6e-05
RMJ082944.9+382754.4,127.52175,38.499614,0.292719,1.3e-05
RMJ082944.9+382754.4,127.521825,38.518003,0.317291,3.4e-05
RMJ082944.9+382754.4,127.522954,38.478561,0.264195,4.1e-05
RMJ082944.9+382754.4,127.525167,38.531433,0.394837,2.2e-05
RMJ082944.9+382754.4,127.527163,38.501708,0.518576,1.5e-05
RMJ082944.9+382754.4,127.527708,38.510117,0.317826,5.8e-05
RMJ082944.9+382754.4,127.528275,38.529014,0.393822,9e-06
RMJ082944.9+382754.4,127.5289,38.490636,0.264164,2.5e-05
RMJ082944.9+382754.4,127.534583,38.534408,0.39224,3.3e-05
RMJ082944.9+382754.4,127.535208,38.481344,0.653954,3.9e-05
RMJ082944.9+382754.4,127.536054,38.487869,0.397727,2.1e-05
RMJ082944.9+382754.4,127.536446,38.517003,0.270909,6e-06
RMJ082944.9+382754.4,127.538417,38.521342,0.087778,4e-06
RMJ082944.9+382754.4,127.538833,38.491758,0.339207,3.1e-05
RMJ082944.9+382754.4,127.542679,38.528622,0.398886,2.8e-05
RMJ082944.9+382754.4,127.543125,38.538611,0.281496,1.2e-05
RMJ082944.9+382754.4,127.543183,38.535689,0.230232,1.4e-05
RMJ082944.9+382754.4,127.545542,38.539219,0.388919,1.4e-05
RMJ082944.9+382754.4,127.546329,38.490706,0.262608,2.9e-05
RMJ082944.9+382754.4,127.548,38.524464,0.292346,9e-06
RMJ082944.9+382754.4,127.54959,38.49129,0.505718,6.4e-05
RMJ082944.9+382754.4,127.565042,38.514717,0.263098,2.4e-05
RMJ082944.9+382754.4,127.568567,38.533078,0.245657,7e-06
RMJ082944.9+382754.4,127.568933,38.503922,0.396585,2.2e-05
RMJ082944.9+382754.4,127.570792,38.450628,0.487142,0.00012
RMJ082944.9+382754.4,127.571292,38.534528,0.224795,2.1e-05
RMJ082944.9+382754.4,127.574446,38.454997,0.23094,7e-06
RMJ082944.9+382754.4,127.578,38.502869,0.482373,2.2e-05
RMJ082944.9+382754.4,127.578567,38.481528,0.396595,3.1e-05
RMJ092647.3+050004.0,141.651958,5.089764,0.479114,7.1e-05
RMJ092647.3+050004.0,141.655942,5.043561,0.225385,9e-06
RMJ092647.3+050004.0,141.657161,5.042831,0.225447,2.9e-05
RMJ092647.3+050004.0,141.660408,5.058922,0.456461,5.2e-05
RMJ092647.3+050004.0,141.665029,5.033211,0.460665,4.1e-05
RMJ092647.3+050004.0,141.669183,5.054583,0.455714,5.4e-05
RMJ092647.3+050004.0,141.669342,4.981856,0.291895,3.8e-05
RMJ092647.3+050004.0,141.672754,5.061136,0.477498,2.7e-05
RMJ092647.3+050004.0,141.677217,4.947958,0.454934,2.3e-05
RMJ092647.3+050004.0,141.677875,5.014636,0.466136,4.4e-05
RMJ092647.3+050004.0,141.679958,4.920969,0.458042,4.4e-05
RMJ092647.3+050004.0,141.680017,4.993928,0.463672,4.4e-05
RMJ092647.3+050004.0,141.68005,5.012906,0.465673,4.1e-05
RMJ092647.3+050004.0,141.68073,4.91973,0.359653,2.5e-05
RMJ092647.3+050004.0,141.680875,4.937308,0.744363,1.2e-05
RMJ092647.3+050004.0,141.6821,4.874153,0.581829,5.7e-05
RMJ092647.3+050004.0,141.682167,5.084131,0.460453,4.2e-05
RMJ092647.3+050004.0,141.683942,4.887022,0.473372,2.3e-05
RMJ092647.3+050004.0,141.684242,4.861725,0.456951,5.9e-05
RMJ092647.3+050004.0,141.6843,4.935042,0.383705,3.7e-05
RMJ092647.3+050004.0,141.68475,4.973917,0.658501,1.3e-05
RMJ092647.3+050004.0,141.68545,4.939711,0.265315,1.4e-05
RMJ092647.3+050004.0,141.687,4.983072,0.453433,3.1e-05
RMJ092647.3+050004.0,141.687113,4.991064,0.449614,5.4e-05
RMJ092647.3+050004.0,141.687507,4.990828,0.47298,0.00015
RMJ092647.3+050004.0,141.687583,4.834564,0.462471,1.5e-05
RMJ092647.3+050004.0,141.688096,5.073172,0.453829,4.9e-05
RMJ092647.3+050004.0,141.688363,4.976636,0.507355,3.7e-05
RMJ092647.3+050004.0,141.689017,4.848947,0.463498,5.6e-05
RMJ092647.3+050004.0,141.689371,5.078217,0.461264,7.8e-05
RMJ092647.3+050004.0,141.690333,4.969008,0.44993,7.1e-05
RMJ092647.3+050004.0,141.690625,5.072339,0.467532,7.4e-05
RMJ092647.3+050004.0,141.691579,4.934133,0.421169,2.2e-05
RMJ092647.3+050004.0,141.691958,4.901481,0.263958,1e-05
RMJ092647.3+050004.0,141.692975,5.004211,0.451036,3.6e-05
RMJ092647.3+050004.0,141.693183,5.046297,0.464612,6.3e-05
RMJ092647.3+050004.0,141.693388,4.952117,0.225645,9e-06
RMJ092647.3+050004.0,141.693958,5.023903,0.461599,2.8e-05
RMJ092647.3+050004.0,141.694575,5.025358,0.464767,9e-05
RMJ092647.3+050004.0,141.695208,5.006725,0.458057,6.9e-05
RMJ092647.3+050004.0,141.695613,5.028536,0.463196,4.9e-05
RMJ092647.3+050004.0,141.695675,4.903403,0.318913,1.3e-05
RMJ092647.3+050004.0,141.695792,4.825589,0.508573,5.2e-05
RMJ092647.3+050004.0,141.695792,4.922419,0.357836,1.2e-05
RMJ092647.3+050004.0,141.696042,4.995725,0.464287,4.1e-05
RMJ092647.3+050004.0,141.696871,5.009036,0.454951,3.5e-05
RMJ092647.3+050004.0,141.697113,4.981203,0.447294,1.5e-05
RMJ092647.3+050004.0,141.697333,5.010728,0.45804,3e-05
RMJ092647.3+050004.0,141.697854,5.044022,0.468155,5e-05
RMJ092647.3+050004.0,141.698375,5.027108,0.462465,3e-05
RMJ092647.3+050004.0,141.69875,5.006014,0.455776,3.8e-05
RMJ092647.3+050004.0,141.698771,4.965728,0.457148,2.7e-05
RMJ092647.3+050004.0,141.698775,5.012642,0.460297,3e-05
RMJ092647.3+050004.0,141.699017,5.000847,0.467967,4.2e-05
RMJ092647.3+050004.0,141.699733,4.978147,0.461366,2.6e-05
RMJ092647.3+050004.0,141.699733,5.005447,0.447799,2.6e-05
RMJ092647.3+050004.0,141.699933,5.024731,0.458734,6e-05
RMJ092647.3+050004.0,141.69995,5.015683,0.454016,3.3e-05
RMJ092647.3+050004.0,141.701492,4.997128,0.245938,1e-05
RMJ092647.3+050004.0,141.701892,4.890269,0.600383,3.8e-05
RMJ092647.3+050004.0,141.702204,5.0085,0.458951,2.8e-05
RMJ092647.3+050004.0,141.70245,4.970878,0.464843,3.2e-05
RMJ092647.3+050004.0,141.702708,5.036894,0.460912,7.8e-05
RMJ092647.3+050004.0,141.70425,4.975717,0.449519,3.3e-05
RMJ092647.3+050004.0,141.704308,4.941297,0.466472,4.4e-05
RMJ092647.3+050004.0,141.704696,4.880344,0.375857,1.8e-05
RMJ092647.3+050004.0,141.705042,4.840525,0.377516,1.6e-05
RMJ092647.3+050004.0,141.70505,5.034003,0.465348,4.6e-05
RMJ092647.3+050004.0,141.705125,4.884614,0.317344,8e-06
RMJ092647.3+050004.0,141.705488,4.868758,0.352258,1.1e-05
RMJ092647.3+050004.0,141.705608,4.917258,0.123202,7e-06
RMJ092647.3+050004.0,141.705779,4.968783,0.359861,7e-06
RMJ092647.3+050004.0,141.705892,4.984867,0.317213,2.5e-05
RMJ092647.3+050004.0,141.707079,4.989444,0.462467,2.9e-05
RMJ092647.3+050004.0,141.707625,4.860164,0.317746,1e-05
RMJ092647.3+050004.0,141.707625,4.984656,0.259607,2.2e-05
RMJ092647.3+050004.0,141.707917,4.943253,0.454172,1.2e-05
RMJ092647.3+050004.0,141.708067,4.845156,0.377538,4.3e-05
RMJ092647.3+050004.0,141.708313,5.025661,0.449902,4.6e-05
RMJ092647.3+050004.0,141.708854,5.029022,0.458729,4.7e-05
RMJ092647.3+050004.0,141.710358,4.979506,0.464799,6.6e-05
RMJ092647.3+050004.0,141.710888,5.022022,0.465029,3.6e-05
RMJ092647.3+050004.0,141.711613,4.881414,0.472641,7e-06
RMJ092647.3+050004.0,141.711625,4.950258,0.255619,6e-06
RMJ092647.3+050004.0,141.711833,4.9576,0.451439,6e-05
RMJ092647.3+050004.0,141.712,5.026883,0.308711,1.6e-05
RMJ092647.3+050004.0,141.7121,4.992211,0.408928,2.7e-05
RMJ092647.3+050004.0,141.712171,4.977214,0.451476,2e-05
RMJ092647.3+050004.0,141.712212,4.989739,0.409613,1.3e-05
RMJ092647.3+050004.0,141.712263,4.909867,0.239333,9e-06
RMJ092647.3+050004.0,141.712312,4.864878,0.376822,2.4e-05
RMJ092647.3+050004.0,141.712871,5.040461,0.463314,5e-05
RMJ092647.3+050004.0,141.712875,5.096575,0.467976,4.5e-05
RMJ092647.3+050004.0,141.713746,5.015631,0.464822,3.4e-05
RMJ092647.3+050004.0,141.713833,4.97375,0.460822,3.5e-05
RMJ092647.3+050004.0,141.713908,4.914425,0.560123,4.9e-05
RMJ092647.3+050004.0,141.714042,4.986847,0.410397,4.1e-05
RMJ092647.3+050004.0,141.714267,4.971539,0.450397,1.8e-05
RMJ092647.3+050004.0,141.714375,4.975319,0.466054,7.2e-05
RMJ092647.3+050004.0,141.714617,5.056275,0.414971,3.1e-05
RMJ092647.3+050004.0,141.715988,4.964703,0.346081,2.7e-05
RMJ092647.3+050004.0,141.716042,4.986478,0.456749,3.4e-05
RMJ092647.3+050004.0,141.716246,5.019642,0.462516,4.3e-05
RMJ092647.3+050004.0,141.717713,5.007972,0.227819,4.6e-05
RMJ092647.3+050004.0,141.717821,4.899467,0.263785,4.8e-05
RMJ092647.3+050004.0,141.717929,4.919161,0.384667,1.6e-05
RMJ092647.3+050004.0,141.718033,5.050139,0.458868,5.9e-05
RMJ092647.3+050004.0,141.718542,4.996653,0.381277,2.6e-05
RMJ092647.3+050004.0,141.719083,5.021644,0.31766,1.3e-05
RMJ092647.3+050004.0,141.719279,5.058222,0.46745,7.6e-05
RMJ092647.3+050004.0,141.71995,4.871239,0.465509,2.6e-05
RMJ092647.3+050004.0,141.720054,4.931208,0.460377,2.1e-05
RMJ092647.3+050004.0,141.721458,4.8724,0.465228,5.3e-05
RMJ092647.3+050004.0,141.721708,4.894417,0.362976,2e-05
RMJ092647.3+050004.0,141.722079,4.914264,0.385082,2.3e-05
RMJ092647.3+050004.0,141.7224,4.839067,0.262611,4.2e-05
RMJ092647.3+050004.0,141.722904,5.006822,0.457113,1.4e-05
RMJ092647.3+050004.0,141.723292,4.999586,0.47035,5.2e-05
RMJ092647.3+050004.0,141.72386,5.00635,0.45668,2.2e-05
RMJ092647.3+050004.0,141.724662,4.915436,0.384433,2.3e-05
RMJ092647.3+050004.0,141.724713,5.01305,0.455276,5.8e-05
RMJ092647.3+050004.0,141.725675,4.841211,0.385179,2.2e-05
RMJ092647.3+050004.0,141.725708,4.939417,0.2584,2.9e-05
RMJ092647.3+050004.0,141.725721,4.837703,0.367125,1.9e-05
RMJ092647.3+050004.0,141.727283,4.853178,0.37718,2.3e-05
RMJ092647.3+050004.0,141.727913,4.855542,0.460404,1.5e-05
RMJ092647.3+050004.0,141.728625,4.956731,0.258164,1.9e-05
RMJ092647.3+050004.0,141.728663,5.060219,0.660095,8e-06
RMJ092647.3+050004.0,141.729221,4.953194,0.374222,8e-06
RMJ092647.3+050004.0,141.729583,4.855872,0.376726,2.6e-05
RMJ092647.3+050004.0,141.729583,4.915992,0.385813,6.1e-05
RMJ092647.3+050004.0,141.730333,5.002511,0.374344,2.8e-05
RMJ092647.3+050004.0,141.733083,5.047119,0.470327,8e-05
RMJ092647.3+050004.0,141.734458,4.863108,0.377647,3.9e-05
RMJ092647.3+050004.0,141.734958,4.978903,0.658902,4.8e-05
RMJ092647.3+050004.0,141.735125,4.866261,0.377488,3.5e-05
RMJ092647.3+050004.0,141.735338,4.952006,0.452942,3.8e-05
RMJ092647.3+050004.0,141.736325,5.053136,0.222341,4.2e-05
RMJ092647.3+050004.0,141.73731,4.92668,0.264237,1.8e-05
RMJ092647.3+050004.0,141.737729,4.914839,0.353656,1.2e-05
RMJ092647.3+050004.0,141.740675,4.877931,0.466148,3.9e-05
RMJ092647.3+050004.0,141.741708,4.883531,0.593594,3.3e-05
RMJ092647.3+050004.0,141.74225,4.910361,0.774237,9e-05
RMJ092647.3+050004.0,141.743346,4.873333,0.262689,1.9e-05
RMJ092647.3+050004.0,141.744,5.058392,0.225198,1.7e-05
RMJ092647.3+050004.0,141.746125,5.050761,0.456576,5e-05
RMJ092647.3+050004.0,141.74875,4.857814,0.083373,7e-06
RMJ092647.3+050004.0,141.752725,4.854622,0.358333,1e-05
RMJ092647.3+050004.0,141.752817,4.915992,0.446294,5.4e-05
RMJ092647.3+050004.0,141.753767,4.898192,0.591132,1.3e-05
RMJ092647.3+050004.0,141.756558,4.937861,0.619061,4.1e-05
RMJ092647.3+050004.0,141.759921,4.888589,0.384648,1.1e-05
RMJ092647.3+050004.0,141.760933,4.926275,0.740157,5.6e-05
RMJ092647.3+050004.0,141.770792,4.8765,0.385316,3.3e-05
RMJ092647.3+050004.0,141.771254,4.909656,0.25563,1.5e-05
RMJ092647.3+050004.0,141.775817,4.903519,0.661062,1.5e-05
RMJ092647.3+050004.0,141.776233,4.875267,0.95779,2.1e-05
RMJ104311.1+150151.9,160.743217,14.895808,0.53006,7.4e-05
RMJ104311.1+150151.9,160.747,15.007006,0.468645,3.1e-05
RMJ104311.1+150151.9,160.747492,15.122772,0.517105,7.3e-05
RMJ104311.1+150151.9,160.747621,15.055392,0.470171,9e-06
RMJ104311.1+150151.9,160.747692,15.059553,0.333338,3.7e-05
RMJ104311.1+150151.9,160.747842,15.008878,0.435151,4.5e-05
RMJ104311.1+150151.9,160.74965,15.032519,0.428654,3.2e-05
RMJ104311.1+150151.9,160.7502,15.150289,0.467932,4.3e-05
RMJ104311.1+150151.9,160.7513,14.996053,0.153884,1.5e-05
RMJ104311.1+150151.9,160.755146,14.9982,0.432053,3.4e-05
RMJ104311.1+150151.9,160.755146,15.041425,0.430198,2.5e-05
RMJ104311.1+150151.9,160.755975,14.944719,0.46635,9e-05
RMJ104311.1+150151.9,160.756008,14.936833,0.43119,3.9e-05
RMJ104311.1+150151.9,160.756083,15.151644,0.411936,7e-05
RMJ104311.1+150151.9,160.75775,15.098617,0.430661,5.1e-05
RMJ104311.1+150151.9,160.758675,15.022064,0.567436,7.3e-05
RMJ104311.1+150151.9,160.759792,15.021142,0.430354,1.9e-05
RMJ104311.1+150151.9,160.760259,15.020078,0.430442,2e-05
RMJ104311.1+150151.9,160.761329,15.074969,0.423024,7e-06
RMJ104311.1+150151.9,160.762667,15.061086,0.628688,2.9e-05
RMJ104311.1+150151.9,160.762821,15.120289,0.562655,2.8e-05
RMJ104311.1+150151.9,160.763933,15.165881,0.203435,1.3e-05
RMJ104311.1+150151.9,160.764246,15.130058,0.409747,6.2e-05
RMJ104311.1+150151.9,160.764542,14.911844,0.467854,3.6e-05
RMJ104311.1+150151.9,160.764896,15.039508,0.569674,5.5e-05
RMJ104311.1+150151.9,160.767167,15.161397,0.433244,5.9e-05
RMJ104311.1+150151.9,160.767733,15.082364,0.423679,8e-06
RMJ104311.1+150151.9,160.769442,14.961872,0.356952,3.8e-05
RMJ104311.1+150151.9,160.770867,14.965403,0.42904,3.7e-05
RMJ104311.1+150151.9,160.7715,14.916056,0.457716,9.3e-05
RMJ104311.1+150151.9,160.771792,15.138858,0.202384,2.4e-05
RMJ104311.1+150151.9,160.772513,15.108903,0.40381,3e-06
RMJ104311.1+150151.9,160.773462,15.069444,0.630773,3.2e-05
RMJ104311.1+150151.9,160.773779,15.102917,0.326662,4.7e-05
RMJ104311.1+150151.9,160.775287,15.01635,0.793558,4.9e-05
RMJ104311.1+150151.9,160.779125,15.134831,0.203183,2.7e-05
RMJ104311.1+150151.9,160.77961,15.133726,0.202975,2.7e-05
RMJ104311.1+150151.9,160.779787,14.986511,0.549808,1.4e-05
RMJ104311.1+150151.9,160.780354,14.982294,0.200288,4.2e-05
RMJ104311.1+150151.9,160.780708,15.051161,0.569195,3.3e-05
RMJ104311.1+150151.9,160.780779,14.938483,0.100549,4e-06
RMJ104311.1+150151.9,160.781771,15.176378,0.627644,4e-05
RMJ104311.1+150151.9,160.782083,14.994525,0.433021,5.8e-05
RMJ104311.1+150151.9,160.7823,14.988794,0.430577,8e-05
RMJ104311.1+150151.9,160.783246,15.11105,0.456036,2.7e-05
RMJ104311.1+150151.9,160.783625,14.957025,0.430751,4.4e-05
RMJ104311.1+150151.9,160.785067,14.995986,0.684212,8.1e-05
RMJ104311.1+150151.9,160.786208,14.98395,0.201005,6e-06
RMJ104311.1+150151.9,160.786417,15.004525,0.40999,5.7e-05
RMJ104311.1+150151.9,160.789738,15.091169,0.561631,3.3e-05
RMJ104311.1+150151.9,160.789917,15.02345,0.371482,9e-06
RMJ104311.1+150151.9,160.7902,15.013753,0.314745,6e-06
RMJ104311.1+150151.9,160.790608,15.153203,0.35449,8.5e-05
RMJ104311.1+150151.9,160.791487,15.000594,0.437035,4.9e-05
RMJ104311.1+150151.9,160.792104,15.135703,0.412681,0.00014
RMJ104311.1+150151.9,160.792208,15.087403,0.564865,2.7e-05
RMJ104311.1+150151.9,160.792446,14.936286,0.567925,2.3e-05
RMJ104311.1+150151.9,160.792808,15.005019,0.426329,4.5e-05
RMJ104311.1+150151.9,160.792875,15.017275,0.430916,7.5e-05
RMJ104311.1+150151.9,160.793037,14.963275,0.429797,2.2e-05
RMJ104311.1+150151.9,160.793058,15.005314,0.429558,4.4e-05
RMJ104311.1+150151.9,160.793708,15.025189,0.429882,3.1e-05
RMJ104311.1+150151.9,160.793958,15.170375,0.20527,2.3e-05
RMJ104311.1+150151.9,160.794279,14.993728,0.211244,2.3e-05
RMJ104311.1+150151.9,160.794721,15.034986,0.372872,8e-06
RMJ104311.1+150151.9,160.794758,14.960928,0.429891,7e-05
RMJ104311.1+150151.9,160.796167,14.943756,0.427653,1.8e-05
RMJ104311.1+150151.9,160.796167,15.031081,0.466775,3.9e-05
RMJ104311.1+150151.9,160.796379,15.002514,0.430017,2.7e-05
RMJ104311.1+150151.9,160.797029,15.052436,0.487263,4.4e-05
RMJ104311.1+150151.9,160.797125,14.965644,0.500712,3.3e-05
RMJ104311.1+150151.9,160.797667,15.026897,0.435066,0.00013
RMJ104311.1+150151.9,160.797675,14.993278,0.376827,7e-06
RMJ104311.1+150151.9,160.7982,15.156222,0.429558,4.3e-05
RMJ104311.1+150151.9,160.798321,15.158136,0.429509,5e-05
RMJ104311.1+150151.9,160.798808,15.035436,0.431196,9.3e-05
RMJ104311.1+150151.9,160.798908,15.118047,0.707898,3.2e-05
RMJ104311.1+150151.9,160.7991,14.983992,0.43279,7.3e-05
RMJ104311.1+150151.9,160.79965,15.037392,0.42979,3.3e-05
RMJ104311.1+150151.9,160.799708,14.949853,0.295954,2.6e-05
RMJ104311.1+150151.9,160.800217,15.028914,0.430722,4.6e-05
RMJ104311.1+150151.9,160.800267,14.929647,0.567478,5.3e-05
RMJ104311.1+150151.9,160.800458,14.952528,0.565133,7.7e-05
RMJ104311.1+150151.9,160.801692,15.097103,0.392433,3.1e-05
RMJ104311.1+150151.9,160.802058,14.985447,0.428622,4.2e-05
RMJ104311.1+150151.9,160.802075,15.049939,0.487235,4.8e-05
RMJ104311.1+150151.9,160.802546,15.105742,0.200241,1.2e-05
RMJ104311.1+150151.9,160.802733,15.094628,0.302397,1.3e-05
RMJ104311.1+150151.9,160.80275,15.023322,0.431528,0.0001
RMJ104311.1+150151.9,160.802804,14.945544,0.457666,8e-06
RMJ104311.1+150151.9,160.803108,15.132103,0.43357,5.8e-05
RMJ104311.1+150151.9,160.803371,15.084822,0.302324,2.3e-05
RMJ104311.1+150151.9,160.803792,15.004611,0.428962,7e-05
RMJ104311.1+150151.9,160.804037,14.953033,0.46743,0.00011
RMJ104311.1+150151.9,160.804221,15.081886,0.564541,0.00017
RMJ104311.1+150151.9,160.804833,14.999025,0.466299,2.9e-05
RMJ104311.1+150151.9,160.805721,15.047772,0.427617,2.6e-05
RMJ104311.1+150151.9,160.806,15.071506,0.358224,2.9e-05
RMJ104311.1+150151.9,160.806217,15.034011,0.37235,4.6e-05
RMJ104311.1+150151.9,160.806479,14.960139,0.430904,6.4e-05
RMJ104311.1+150151.9,160.806833,14.971506,0.566344,1.8e-05
RMJ104311.1+150151.9,160.806871,15.018381,0.429386,3.4e-05
RMJ104311.1+150151.9,160.806983,15.039694,0.45301,1.5e-05
RMJ104311.1+150151.9,160.807567,14.978322,0.384471,1.1e-05
RMJ104311.1+150151.9,160.810125,14.965417,0.429575,3.2e-05
RMJ104311.1+150151.9,160.810783,14.970583,0.332013,1.8e-05
RMJ104311.1+150151.9,160.810833,15.010083,0.421398,1.7e-05
RMJ104311.1+150151.9,160.812,15.072875,0.428948,3.4e-05
RMJ104311.1+150151.9,160.81245,14.958572,0.429719,3.9e-05
RMJ104311.1+150151.9,160.812808,14.967667,0.430245,3.7e-05
RMJ104311.1+150151.9,160.813579,14.988639,0.423815,2.6e-05
RMJ104311.1+150151.9,160.8147,15.011783,0.493974,3.6e-05
RMJ104311.1+150151.9,160.815208,15.14885,0.410507,2.8e-05
RMJ104311.1+150151.9,160.816829,14.990597,0.389992,3.7e-05
RMJ104311.1+150151.9,160.816858,14.984575,0.421868,6e-06
RMJ104311.1+150151.9,160.816979,15.022475,0.20109,1e-05
RMJ104311.1+150151.9,160.81705,15.110372,0.344985,5.1e-05
RMJ104311.1+150151.9,160.817883,14.954039,0.430122,7.7e-05
RMJ104311.1+150151.9,160.817904,14.988328,0.42725,9e-06
RMJ104311.1+150151.9,160.818287,14.959783,0.314076,3.8e-05
RMJ104311.1+150151.9,160.820792,15.092825,0.548576,4.9e-05
RMJ104311.1+150151.9,160.820958,14.992069,0.42173,3.4e-05
RMJ104311.1+150151.9,160.821533,15.062525,0.468123,1e-05
RMJ104311.1+150151.9,160.823292,15.066314,0.53902,3.2e-05
RMJ104311.1+150151.9,160.824058,15.101128,0.302904,4.2e-05
RMJ104311.1+150151.9,160.824317,15.016839,0.403681,3.2e-05
RMJ104311.1+150151.9,160.825562,14.982175,0.457145,7e-06
RMJ104311.1+150151.9,160.825958,14.997039,0.465397,4.6e-05
RMJ104311.1+150151.9,160.826304,15.000797,0.388416,1.3e-05
RMJ104311.1+150151.9,160.826792,15.021608,0.392024,5.7e-05
RMJ104311.1+150151.9,160.829167,15.047208,0.488324,1.2e-05
RMJ104311.1+150151.9,160.830146,15.111822,0.429126,6.6e-05
RMJ104311.1+150151.9,160.830208,15.059886,0.302492,1.8e-05
RMJ104311.1+150151.9,160.832413,15.052436,0.201328,2.9e-05
RMJ104311.1+150151.9,160.834129,14.995008,0.46825,5.8e-05
RMJ104311.1+150151.9,160.836983,15.032375,0.430577,6.7e-05
RMJ104311.1+150151.9,160.841092,15.075836,0.468432,6e-05
RMJ104311.1+150151.9,160.84165,15.083439,0.43391,5.5e-05
RMJ104311.1+150151.9,160.841875,15.090872,0.305543,5.1e-05
RMJ104311.1+150151.9,160.844171,15.031169,0.295844,7.3e-05
RMJ104311.1+150151.9,160.844921,15.084253,0.490883,1.5e-05
RMJ104311.1+150151.9,160.846358,15.101533,0.53978,4.7e-05
RMJ104311.1+150151.9,160.84725,15.081961,0.429034,0.00012
RMJ104311.1+150151.9,160.848708,15.023747,0.429356,0.00011
RMJ104311.1+150151.9,160.848729,15.031967,0.433751,0.00011
RMJ104311.1+150151.9,160.852542,15.063753,0.469263,6.4e-05
RMJ104311.1+150151.9,160.856458,15.03225,0.433095,5.4e-05
RMJ104311.1+150151.9,160.857213,15.11815,0.469734,4.8e-05
RMJ104311.1+150151.9,160.85765,15.094175,0.215621,2.9e-05
RMJ104311.1+150151.9,160.857779,15.04355,0.612069,6.3e-05
RMJ104311.1+150151.9,160.858637,15.033139,0.385432,0.00014
RMJ104311.1+150151.9,160.861283,15.110697,0.82482,7.4e-05
RMJ104311.1+150151.9,160.86165,15.119869,0.429371,4.5e-05
RMJ104311.1+150151.9,160.863725,15.1125,0.429408,7.9e-05
RMJ104311.1+150151.9,160.867799,15.126802,0.395139,1.9e-05
RMJ104311.1+150151.9,160.86785,15.084764,0.454445,8.7e-05
RMJ104311.1+150151.9,160.889629,15.114708,0.315974,1e-05
RMJ121917.6+505432.8,184.507346,50.884194,0.542036,3.9e-05
RMJ121917.6+505432.8,184.514558,50.879517,0.502043,1.5e-05
RMJ121917.6+505432.8,184.516383,50.868947,0.470422,1.6e-05
RMJ121917.6+505432.8,184.5169,50.883464,0.539852,6.8e-05
RMJ121917.6+505432.8,184.5203,50.877428,0.549458,4.1e-05
RMJ121917.6+505432.8,184.526858,50.851567,0.538759,4.9e-05
RMJ121917.6+505432.8,184.530054,50.895333,0.541936,9.1e-05
RMJ121917.6+505432.8,184.533575,50.874331,0.519571,3.5e-05
RMJ121917.6+505432.8,184.536458,50.900364,0.541453,5.6e-05
RMJ121917.6+505432.8,184.537037,50.848411,0.238567,1.3e-05
RMJ121917.6+505432.8,184.538579,50.881498,0.39307,2.8e-05
RMJ121917.6+505432.8,184.5395,50.914686,0.549858,2.5e-05
RMJ121917.6+505432.8,184.551721,50.883392,0.39237,1.9e-05
RMJ121917.6+505432.8,184.553583,50.899069,0.426126,6.4e-05
RMJ121917.6+505432.8,184.553625,50.885886,0.26526,1.4e-05
RMJ121917.6+505432.8,184.553771,50.894856,0.192036,9e-06
RMJ121917.6+505432.8,184.556902,50.906538,0.382814,3.2e-05
RMJ121917.6+505432.8,184.559108,50.913817,0.625375,3.2e-05
RMJ121917.6+505432.8,184.563,50.888508,0.554962,7.2e-05
RMJ121917.6+505432.8,184.568754,50.882783,0.39237,8e-06
RMJ121917.6+505432.8,184.578671,50.896631,0.549275,1.4e-05
RMJ121917.6+505432.8,184.579646,50.884083,0.263684,6.3e-05
RMJ121917.6+505432.8,184.581312,50.896436,0.624842,4.7e-05
RMJ121917.6+505432.8,184.585696,50.90925,0.469405,5.3e-05
RMJ121917.6+505432.8,184.587442,50.869772,0.39237,5.8e-05
RMJ121917.6+505432.8,184.588129,50.901331,0.626593,0.00017
RMJ121917.6+505432.8,184.589083,50.908125,0.625692,1.2e-05
RMJ121917.6+505432.8,184.589429,50.917061,0.385816,5.7e-05
RMJ121917.6+505432.8,184.590736,50.903212,0.39197,9e-05
RMJ121917.6+505432.8,184.605513,50.895265,0.384815,2e-05
RMJ121917.6+505432.8,184.608421,50.886031,0.541778,0.00011
RMJ121917.6+505432.8,184.61365,50.899678,0.268137,3.5e-05
RMJ121917.6+505432.8,184.622292,50.915756,0.555462,1.8e-05
RMJ121917.6+505432.8,184.623462,50.893333,0.267587,2.5e-05
RMJ121917.6+505432.8,184.626162,50.898208,0.390719,6.4e-05
RMJ121917.6+505432.8,184.626725,50.9204,0.558214,6e-05
RMJ121917.6+505432.8,184.636687,50.868172,0.481229,1.1e-05
RMJ121917.6+505432.8,184.645138,50.889181,0.39297,4.1e-05
RMJ121917.6+505432.8,184.648096,50.868217,0.396172,3.4e-05
RMJ121917.6+505432.8,184.648738,50.885878,0.393421,4.9e-05
RMJ121917.6+505432.8,184.653542,50.865125,0.930971,4e-05
RMJ121917.6+505432.8,184.655104,50.889081,0.391069,0.00015
RMJ121917.6+505432.8,184.655854,50.889842,0.239852,1.5e-05
RMJ121917.6+505432.8,184.656583,50.911117,0.39312,2.4e-05
RMJ121917.6+505432.8,184.657708,50.893953,0.383564,1.1e-05
RMJ121917.6+505432.8,184.659821,50.869233,0.396047,5.8e-05
RMJ121917.6+505432.8,184.662383,50.888719,0.389768,4.4e-05
RMJ121917.6+505432.8,184.665188,50.905464,0.388217,4.8e-05
RMJ121917.6+505432.8,184.6662,50.907597,0.555595,4.5e-05
RMJ121917.6+505432.8,184.666388,50.899267,0.389818,0.00014
RMJ121917.6+505432.8,184.666721,50.883431,0.39262,0.00015
RMJ121917.6+505432.8,184.670312,50.883672,0.39212,1.8e-05
RMJ121917.6+505432.8,184.670717,50.904125,0.555996,0.00024
RMJ121917.6+505432.8,184.6775,50.888106,0.389568,4.6e-05
RMJ121917.6+505432.8,184.677796,50.926586,0.557897,2.7e-05
RMJ121917.6+505432.8,184.678012,50.904294,0.312116,2e-05
RMJ121917.6+505432.8,184.679683,50.893794,0.539751,6.3e-05
RMJ121917.6+505432.8,184.683946,50.896772,0.39187,3.3e-05
RMJ121917.6+505432.8,184.685126,50.905851,0.239184,7.3e-05
RMJ121917.6+505432.8,184.701296,50.902922,0.555812,3.1e-05
RMJ121917.6+505432.8,184.701467,50.919565,0.384515,1.1e-05
RMJ121917.6+505432.8,184.705912,50.92477,0.383547,4.2e-05
RMJ121917.6+505432.8,184.716325,50.885281,0.469538,0.00017
RMJ121917.6+505432.8,184.71705,50.901833,0.561232,5.6e-05
RMJ121917.6+505432.8,184.717062,50.924592,0.384865,3.9e-05
RMJ121917.6+505432.8,184.741409,50.90729,0.471106,3.1e-05
RMJ121917.6+505432.8,184.741992,50.907881,0.471506,6.6e-05
RMJ121917.6+505432.8,184.750742,50.927853,0.552927,6.2e-05
RMJ121917.6+505432.8,184.751587,50.919567,0.387492,0.00012
RMJ121917.6+505432.8,184.7567,50.885686,0.468471,1.8e-05
RMJ121917.6+505432.8,184.756867,50.906967,0.54714,4.6e-05
RMJ121917.6+505432.8,184.757171,50.916533,0.543004,7.4e-05
RMJ121917.6+505432.8,184.761542,50.911006,0.539134,2.7e-05
RMJ121917.6+505432.8,184.761974,50.911439,0.538968,2.2e-05
RMJ121917.6+505432.8,184.769772,50.918391,0.368254,4.2e-05
RMJ121917.6+505432.8,184.770171,50.918794,0.367854,0.00018
RMJ121917.6+505432.8,184.770679,50.891992,0.633647,5.3e-05
RMJ121917.6+505432.8,184.7725,50.913497,0.561229,0.00013
RMJ121917.6+505432.8,184.773392,50.928431,0.385665,6.8e-05
RMJ121917.6+505432.8,184.774083,50.916556,0.549992,5.8e-05
RMJ121917.6+505432.8,184.774867,50.918144,0.564802,5e-05
RMJ121917.6+505432.8,184.775025,50.900894,0.384665,4.2e-05
RMJ121917.6+505432.8,184.780296,50.918731,0.470872,0.00023
RMJ121917.6+505432.8,184.785754,50.919428,0.556479,7.4e-05
RMJ121917.6+505432.8,184.788671,50.894189,0.54719,0.00011
RMJ121917.6+505432.8,184.78895,50.901325,0.541403,0.0001
RMJ121917.6+505432.8,184.789667,50.907789,0.548524,7.4e-05
RMJ121917.6+505432.8,184.792988,50.912153,0.555862,0.0018
RMJ121917.6+505432.8,184.795321,50.967867,0.549591,9.8e-05
RMJ121917.6+505432.8,184.796579,50.948872,0.468604,6.4e-05
RMJ121917.6+505432.8,184.796758,50.962367,0.559331,4e-05
RMJ121917.6+505432.8,184.796892,50.912458,0.550475,0.00015
RMJ121917.6+505432.8,184.798037,50.954108,0.554261,0.0001
RMJ121917.6+505432.8,184.799317,50.913136,0.383814,8.2e-05
RMJ121917.6+505432.8,184.800883,50.909661,0.550525,3.5e-05
RMJ121917.6+505432.8,184.8015,50.896358,0.565152,1.1e-05
RMJ121917.6+505432.8,184.807033,50.903297,0.550826,0.00019
RMJ121917.6+505432.8,184.807804,50.914333,0.543587,6.4e-05
RMJ121917.6+505432.8,184.812133,50.899078,0.557146,1.2e-05
RMJ121917.6+505432.8,184.813517,50.909042,0.551276,7.1e-05
RMJ121917.6+505432.8,184.816367,50.909103,0.546289,9.8e-05
RMJ121917.6+505432.8,184.818642,50.920742,0.542253,6.9e-05
RMJ121917.6+505432.8,184.823179,50.908992,0.547323,4.5e-05
RMJ121917.6+505432.8,184.823321,50.967042,0.546606,8.4e-05
RMJ121917.6+505432.8,184.835417,50.899572,0.546873,3.9e-05
RMJ121917.6+505432.8,184.836217,50.945575,0.541102,4.5e-05
RMJ121917.6+505432.8,184.843807,50.942525,0.543721,2.5e-05
RMJ121917.6+505432.8,184.844733,50.903417,0.553277,5.9e-05
RMJ121917.6+505432.8,184.848029,50.955986,0.560132,3.8e-05
RMJ121917.6+505432.8,184.848967,50.934436,0.462066,9.3e-05
RMJ121917.6+505432.8,184.854108,50.901,0.550075,0.00011
RMJ121917.6+505432.8,184.855633,50.968711,0.239985,2e-06
RMJ121917.6+505432.8,184.856833,50.947467,0.553277,3.3e-05
RMJ121917.6+505432.8,184.857154,50.964564,0.367353,1.7e-05
RMJ121917.6+505432.8,184.863092,50.910675,0.552927,6.8e-05
RMJ121917.6+505432.8,184.868129,50.908025,0.539852,0.00016
RMJ121917.6+505432.8,184.872375,50.950853,0.469271,2.6e-05
RMJ121917.6+505432.8,184.887929,50.941267,0.697907,0.00022
RMJ121917.6+505432.8,184.888471,50.963131,0.474658,4e-05
RMJ121917.6+505432.8,184.89895,50.944417,0.323024,1e-05
RMJ121917.6+505432.8,184.902421,50.916906,0.773741,0.00011
RMJ121917.6+505432.8,184.917379,50.922292,0.202093,1.3e-05
RMJ121917.6+505432.8,184.929367,50.916572,0.371556,3.5e-05
RMJ125725.9+365429.4,194.221121,36.820183,0.454411,9e-05
RMJ125725.9+365429.4,194.225863,36.781842,0.509431,8.4e-05
RMJ125725.9+365429.4,194.230212,36.802389,0.52259,0.00018
RMJ125725.9+365429.4,194.232358,36.831231,0.489718,0.00012
RMJ125725.9+365429.4,194.234704,36.823336,0.516719,2.2e-05
RMJ125725.9+365429.4,194.23985,36.779736,0.560165,0.00014
RMJ125725.9+365429.4,194.24018,36.832047,0.621006,1.1e-05
RMJ125725.9+365429.4,194.241021,36.832228,0.490969,7.2e-05
RMJ125725.9+365429.4,194.245671,36.858144,0.378911,7.7e-05
RMJ125725.9+365429.4,194.250779,36.819414,0.533931,0.00012
RMJ125725.9+365429.4,194.255613,36.843333,0.507597,0.00026
RMJ125725.9+365429.4,194.256708,36.807792,0.302093,5.8e-05
RMJ125725.9+365429.4,194.263733,36.784389,0.45703,0.00015
RMJ125725.9+365429.4,194.264046,36.771522,0.456546,6.8e-05
RMJ125725.9+365429.4,194.265442,36.789467,0.45743,0.00017
RMJ125725.9+365429.4,194.266138,36.8415,0.780629,6.7e-05
RMJ125725.9+365429.4,194.284696,36.856267,0.533981,1.2e-05
RMJ125725.9+365429.4,194.285063,36.786747,0.529711,5.9e-05
RMJ125725.9+365429.4,194.292737,36.877497,0.525926,9.9e-05
RMJ125725.9+365429.4,194.296304,36.865939,0.587483,6.1e-05
RMJ125725.9+365429.4,194.300813,36.843503,0.185766,2.2e-05
RMJ125725.9+365429.4,194.304137,36.902919,0.530962,5.2e-05
RMJ125725.9+365429.4,194.307804,36.895733,0.516986,0.00019
RMJ125725.9+365429.4,194.308208,36.851467,0.466419,0.00018
RMJ125725.9+365429.4,194.315483,36.877728,0.530512,5.8e-05
RMJ125725.9+365429.4,194.319479,36.860631,0.489418,0.00019
RMJ125725.9+365429.4,194.331392,36.899878,0.531262,0.00029
RMJ125725.9+365429.4,194.331808,36.906722,0.530562,8.8e-05
RMJ125725.9+365429.4,194.332621,36.9755,0.318254,4.7e-05
RMJ125725.9+365429.4,194.333979,36.875131,0.504978,0.00028
RMJ125725.9+365429.4,194.336571,36.901497,0.530862,6e-05
RMJ125725.9+365429.4,194.339462,36.990103,0.253727,5.9e-05
RMJ125725.9+365429.4,194.339787,36.982503,0.23193,2.2e-05
RMJ125725.9+365429.4,194.339963,36.842589,0.361132,5e-05
RMJ125725.9+365429.4,194.341575,36.888822,0.464618,0.00011
RMJ125725.9+365429.4,194.34265,36.936125,0.670138,5e-05
RMJ125725.9+365429.4,194.342904,36.920558,0.525892,0.00015
RMJ125725.9+365429.4,194.344658,36.873486,0.696956,4.5e-05
RMJ125725.9+365429.4,194.350225,36.97525,0.572824,2.9e-05
RMJ125725.9+365429.4,194.351733,36.858019,0.531529,0.00016
RMJ125725.9+365429.4,194.351796,36.946472,0.525575,7.2e-05
RMJ125725.9+365429.4,194.355292,36.910192,0.531212,8.1e-05
RMJ125725.9+365429.4,194.363008,36.921978,0.530487,8.1e-05
RMJ125725.9+365429.4,194.365721,36.9181,0.505195,1.9e-05
RMJ125725.9+365429.4,194.369179,36.921547,0.526509,7.8e-05
RMJ125725.9+365429.4,194.37005,36.963022,0.529528,0.00015
RMJ125725.9+365429.4,194.370408,36.89365,0.489818,8.4e-05
RMJ125725.9+365429.4,194.37248,36.89505,0.368154,2.8e-05
RMJ125725.9+365429.4,194.380817,36.946053,0.526759,9.1e-05
RMJ125725.9+365429.4,194.397471,36.975808,0.630085,7.5e-05
RMJ125725.9+365429.4,194.427808,36.968153,0.278094,5.1e-05
RMJ132724.2+534656.5,201.611308,53.882717,0.366065,3.7e-05
RMJ132724.2+534656.5,201.612325,53.896728,0.364569,2.9e-05
RMJ132724.2+534656.5,201.613225,53.910308,0.464334,5.8e-05
RMJ132724.2+534656.5,201.615862,53.853283,0.393215,5.2e-05
RMJ132724.2+534656.5,201.617117,53.912158,0.523776,2.3e-05
RMJ132724.2+534656.5,201.617754,53.894592,0.368649,2.5e-05
RMJ132724.2+534656.5,201.618771,53.860297,0.371699,7e-06
RMJ132724.2+534656.5,201.627417,53.854564,0.409189,0.00011
RMJ132724.2+534656.5,201.6306,53.869081,0.365339,3.9e-05
RMJ132724.2+534656.5,201.631242,53.859772,0.856403,6.2e-05
RMJ132724.2+534656.5,201.631379,53.876511,0.396244,5.1e-05
RMJ132724.2+534656.5,201.637233,53.876558,0.391913,9e-06
RMJ132724.2+534656.5,201.639192,53.896278,0.367187,3.6e-05
RMJ132724.2+534656.5,201.641183,53.899969,0.501771,4.8e-05
RMJ132724.2+534656.5,201.643413,53.914033,0.50835,6.4e-05
RMJ132724.2+534656.5,201.643667,53.896897,0.503175,5.7e-05
RMJ132724.2+534656.5,201.644025,53.919458,0.360165,7.2e-05
RMJ132724.2+534656.5,201.646125,53.877439,0.366535,2.8e-05
RMJ132724.2+534656.5,201.647492,53.924614,0.407485,1.8e-05
RMJ132724.2+534656.5,201.647775,53.901439,0.501301,9.4e-05
RMJ132724.2+534656.5,201.647958,53.906583,0.368767,4.1e-05
RMJ132724.2+534656.5,201.648896,53.869553,0.618418,5.6e-05
RMJ132724.2+534656.5,201.650392,53.866539,0.394067,5.5e-05
RMJ132724.2+534656.5,201.653525,53.875892,0.524191,1.3e-05
RMJ132724.2+534656.5,201.656313,53.828222,0.447516,1.8e-05
RMJ132724.2+534656.5,201.656621,53.898308,0.504107,4.2e-05
RMJ132724.2+534656.5,201.658963,53.921425,0.31276,2e-05
RMJ132724.2+534656.5,201.659583,53.916719,0.502339,9.3e-05
RMJ132724.2+534656.5,201.662096,53.931033,0.313076,2e-05
RMJ132724.2+534656.5,201.662425,53.885014,0.318408,2.8e-05
RMJ132724.2+534656.5,201.663708,53.861639,0.398566,3.2e-05
RMJ132724.2+534656.5,201.664283,53.893975,0.392095,7e-06
RMJ132724.2+534656.5,201.669833,53.867442,0.524785,2.3e-05
RMJ132724.2+534656.5,201.670821,53.8633,0.390862,2.2e-05
RMJ132724.2+534656.5,201.671079,53.902522,0.358675,4.4e-05
RMJ132724.2+534656.5,201.671733,53.875536,0.312979,3.5e-05
RMJ132724.2+534656.5,201.673458,53.835444,0.392923,2.3e-05
RMJ132724.2+534656.5,201.6755,53.911908,0.360832,3.6e-05
RMJ132724.2+534656.5,201.676738,53.819603,0.229951,2.1e-05
RMJ132724.2+534656.5,201.677954,53.831078,0.392022,9.7e-05
RMJ132724.2+534656.5,201.678304,53.864892,0.392864,3.4e-05
RMJ132724.2+534656.5,201.679458,53.907486,0.358398,1.8e-05
RMJ132724.2+534656.5,201.679792,53.876356,0.36808,2.3e-05
RMJ132724.2+534656.5,201.68075,53.840522,0.392577,3.3e-05
RMJ132724.2+534656.5,201.68135,53.838764,0.392825,1.7e-05
RMJ132724.2+534656.5,201.681921,53.863706,0.395923,7.6e-05
RMJ132724.2+534656.5,201.682504,53.882867,0.392337,2.4e-05
RMJ132724.2+534656.5,201.685354,53.817786,0.392632,2.9e-05
RMJ132724.2+534656.5,201.687525,53.849519,0.397097,2.6e-05
RMJ132724.2+534656.5,201.687658,53.854317,0.501543,5.2e-05
RMJ132724.2+534656.5,201.689092,53.829803,0.391694,1.8e-05
RMJ132724.2+534656.5,201.691954,53.868967,0.365216,2.2e-05
RMJ132724.2+534656.5,201.692762,53.875969,0.503018,4.1e-05
RMJ132724.2+534656.5,201.694425,53.873994,0.501113,5.2e-05
RMJ132724.2+534656.5,201.696242,53.884722,0.367153,3.1e-05
RMJ132724.2+534656.5,201.69825,53.862544,0.396607,5e-05
RMJ132724.2+534656.5,201.698704,53.834314,0.388281,3.8e-05
RMJ132724.2+534656.5,201.699779,53.838892,0.396019,3.1e-05
RMJ132724.2+534656.5,201.701887,53.822269,0.410662,3e-05
RMJ132724.2+534656.5,201.703592,53.823781,0.204366,1.3e-05
RMJ132724.2+534656.5,201.705458,53.822436,0.410729,5e-05
RMJ132724.2+534656.5,201.708417,53.864269,0.366843,5e-06
RMJ132724.2+534656.5,201.714004,53.83665,0.386408,5.2e-05
RMJ132724.2+534656.5,201.719521,53.873328,0.35764,9e-06
RMJ132724.2+534656.5,201.721,53.857633,0.389401,2e-05
RMJ132724.2+534656.5,201.721621,53.869422,0.699113,1.7e-05
RMJ132724.2+534656.5,201.722279,53.8244,0.392888,2.8e-05
RMJ132724.2+534656.5,201.724533,53.827606,0.390565,3e-05
RMJ132724.2+534656.5,201.725279,53.832525,0.413485,4.5e-05
RMJ132724.2+534656.5,201.726017,53.8259,0.392784,2.9e-05
RMJ132724.2+534656.5,201.7277,53.855628,0.481695,6.5e-05
RMJ132724.2+534656.5,201.728071,53.823311,0.53698,5.9e-05
RMJ132724.2+534656.5,201.730875,53.819222,0.388142,5.5e-05
RMJ132724.2+534656.5,201.732708,53.860614,0.393844,6.3e-05
RMJ132724.2+534656.5,201.732863,53.823433,0.103473,1e-05
RMJ132724.2+534656.5,201.7345,53.8696,0.394219,2.3e-05
RMJ132724.2+534656.5,201.736608,53.818658,0.389402,4.6e-05
RMJ132724.2+534656.5,201.737483,53.869042,0.406792,3.7e-05
RMJ132724.2+534656.5,201.739888,53.8473,0.526533,3.7e-05
RMJ132724.2+534656.5,201.740312,53.821489,0.392805,3.1e-05
RMJ132724.2+534656.5,201.743904,53.805042,0.391493,3.5e-05
RMJ132724.2+534656.5,201.745208,53.814617,0.389838,6.9e-05
RMJ132724.2+534656.5,201.746375,53.819022,0.393531,4e-05
RMJ132724.2+534656.5,201.749192,53.853647,0.408469,4.5e-05
RMJ132724.2+534656.5,201.749613,53.872228,0.408484,1.9e-05
RMJ132724.2+534656.5,201.751992,53.846464,0.392061,7.3e-05
RMJ132724.2+534656.5,201.756396,53.837272,0.366629,9e-06
RMJ132724.2+534656.5,201.757,53.82906,0.442565,7e-06
RMJ132724.2+534656.5,201.757387,53.828569,0.396517,2e-05
RMJ132724.2+534656.5,201.758996,53.864989,0.390855,2.9e-05
RMJ132724.2+534656.5,201.761704,53.827242,0.390255,3.4e-05
RMJ132724.2+534656.5,201.762721,53.830903,0.392888,4.1e-05
RMJ132724.2+534656.5,201.764721,53.82625,0.388795,7.8e-05
RMJ132724.2+534656.5,201.766996,53.792456,0.390235,4.3e-05
RMJ132724.2+534656.5,201.770017,53.842067,0.394919,3.2e-05
RMJ132724.2+534656.5,201.771579,53.806297,0.39111,1.8e-05
RMJ132724.2+534656.5,201.772592,53.850081,0.525774,2.9e-05
RMJ132724.2+534656.5,201.777127,53.804377,0.397285,1.9e-05
RMJ132724.2+534656.5,201.778496,53.802564,0.391736,3.4e-05
RMJ132724.2+534656.5,201.7789,53.81057,0.234712,1e-05
RMJ132724.2+534656.5,201.77908,53.81,0.234702,9e-06
RMJ132724.2+534656.5,201.779212,53.861269,0.370713,1.6e-05
RMJ132724.2+534656.5,201.781983,53.831389,0.39491,2.5e-05
RMJ132724.2+534656.5,201.782304,53.833928,0.390889,5.3e-05
RMJ132724.2+534656.5,201.783608,53.790247,0.735112,3.7e-05
RMJ132724.2+534656.5,201.7857,53.825233,0.393861,7.2e-05
RMJ132724.2+534656.5,201.786375,53.805903,0.391102,6.3e-05
RMJ132724.2+534656.5,201.788058,53.827933,0.234595,1.8e-05
RMJ132724.2+534656.5,201.791379,53.775561,0.414717,3.5e-05
RMJ132724.2+534656.5,201.7962,53.842628,0.365835,1.2e-05
RMJ132724.2+534656.5,201.800896,53.838178,0.366912,1.4e-05
RMJ132724.2+534656.5,201.803117,53.768817,0.4185,3.8e-05
RMJ132724.2+534656.5,201.803675,53.780975,0.394675,1.9e-05
RMJ132724.2+534656.5,201.803967,53.804133,0.391776,3e-05
RMJ132724.2+534656.5,201.804292,53.811897,0.415251,4.1e-05
RMJ132724.2+534656.5,201.806396,53.759153,0.372184,8.1e-05
RMJ132724.2+534656.5,201.808267,53.808308,0.357869,4e-06
RMJ132724.2+534656.5,201.811825,53.7831,0.39591,4.9e-05
RMJ132724.2+534656.5,201.812117,53.784964,0.395278,2.1e-05
RMJ132724.2+534656.5,201.813175,53.780119,0.411502,2.6e-05
RMJ132724.2+534656.5,201.813708,53.79275,0.455445,2.9e-05
RMJ132724.2+534656.5,201.815533,53.816947,0.393941,3.7e-05
RMJ132724.2+534656.5,201.816592,53.817425,0.455919,1.5e-05
RMJ132724.2+534656.5,201.817854,53.742786,0.401719,9e-06
RMJ132724.2+534656.5,201.819583,53.816164,0.393197,2.4e-05
RMJ132724.2+534656.5,201.820192,53.803631,0.394035,3.9e-05
RMJ132724.2+534656.5,201.824812,53.777661,0.392806,7.3e-05
RMJ132724.2+534656.5,201.826646,53.750408,0.292883,1e-05
RMJ132724.2+534656.5,201.829187,53.800572,0.412531,2.1e-05
RMJ132724.2+534656.5,201.830942,53.721858,0.272069,2.6e-05
RMJ132724.2+534656.5,201.830942,53.721858,0.272056,1.7e-05
RMJ132724.2+534656.5,201.8345,53.807481,0.41371,5.1e-05
RMJ132724.2+534656.5,201.836971,53.738811,0.370814,2.3e-05
RMJ132724.2+534656.5,201.841583,53.816689,0.457298,2.1e-05
RMJ132724.2+534656.5,201.84255,53.807528,0.411316,2.9e-05
RMJ132724.2+534656.5,201.842933,53.797625,0.415259,5.3e-05
RMJ132724.2+534656.5,201.844237,53.736761,0.396655,3.3e-05
RMJ132724.2+534656.5,201.845033,53.815217,0.407908,1.3e-05
RMJ132724.2+534656.5,201.846375,53.764942,0.402286,1e-05
RMJ132724.2+534656.5,201.847663,53.793767,0.407265,7.3e-05
RMJ132724.2+534656.5,201.847917,53.788297,0.407791,4.5e-05
RMJ132724.2+534656.5,201.848316,53.792899,0.391325,3.4e-05
RMJ132724.2+534656.5,201.848396,53.783611,0.41261,4.7e-05
RMJ132724.2+534656.5,201.848425,53.786275,0.414503,3.8e-05
RMJ132724.2+534656.5,201.850029,53.799083,0.415125,5.1e-05
RMJ132724.2+534656.5,201.850383,53.787861,0.411832,4.6e-05
RMJ132724.2+534656.5,201.850708,53.769731,0.39442,3.5e-05
RMJ132724.2+534656.5,201.852275,53.738606,0.397674,4.2e-05
RMJ132724.2+534656.5,201.854017,53.729658,0.407082,8.2e-05
RMJ132724.2+534656.5,201.856654,53.808728,0.410024,2.9e-05
RMJ132724.2+534656.5,201.856692,53.724067,0.404205,4.3e-05
RMJ132724.2+534656.5,201.85775,53.795531,0.468365,1e-05
RMJ132724.2+534656.5,201.858275,53.784692,0.411817,9.1e-05
RMJ132724.2+534656.5,201.858708,53.776217,0.414509,1.5e-05
RMJ132724.2+534656.5,201.861125,53.782381,0.404631,5.4e-05
RMJ132724.2+534656.5,201.861229,53.78635,0.405805,3.4e-05
RMJ132724.2+534656.5,201.861283,53.769169,0.409012,5.8e-05
RMJ132724.2+534656.5,201.861604,53.772786,0.41781,3.7e-05
RMJ132724.2+534656.5,201.870333,53.733378,0.404215,2.9e-05
RMJ132724.2+534656.5,201.872754,53.72665,0.396073,8e-05
RMJ132724.2+534656.5,201.875825,53.7861,0.417562,2.9e-05
RMJ132724.2+534656.5,201.87655,53.727719,0.396291,6e-05
RMJ132724.2+534656.5,201.877292,53.797794,0.413787,3.7e-05
RMJ132724.2+534656.5,201.880725,53.772128,0.413389,9.5e-05
RMJ132724.2+534656.5,201.881625,53.728722,0.319419,3.7e-05
RMJ132724.2+534656.5,201.88185,53.764319,0.430688,0.00011
RMJ132724.2+534656.5,201.882421,53.755236,0.459893,4.7e-05
RMJ132724.2+534656.5,201.883875,53.749033,0.430773,1.8e-05
RMJ132724.2+534656.5,201.889554,53.753664,0.392304,8e-05
RMJ132724.2+534656.5,201.890371,53.76665,0.43114,8.3e-05
RMJ132724.2+534656.5,201.890917,53.767661,0.41361,0.00014
RMJ132724.2+534656.5,201.899667,53.728625,0.396689,5e-05
RMJ132724.2+534656.5,201.901921,53.771269,0.326609,3.4e-05
RMJ132724.2+534656.5,201.903929,53.706986,0.53011,2.7e-05
RMJ132724.2+534656.5,201.905896,53.731714,0.395308,3.9e-05
RMJ132724.2+534656.5,201.90845,53.752125,0.389048,2.7e-05
RMJ132724.2+534656.5,201.910679,53.744156,0.1063,6e-06
RMJ132724.2+534656.5,201.91485,53.722864,0.605257,1.9e-05
RMJ132724.2+534656.5,201.915333,53.725631,0.371495,4.6e-05
RMJ132724.2+534656.5,201.918575,53.726581,0.373004,2.3e-05
RMJ132724.2+534656.5,201.923529,53.716836,0.372858,6.1e-05
RMJ132724.2+534656.5,201.93405,53.718817,0.513674,3.4e-05
RMJ132724.2+534656.5,201.935413,53.755458,0.106301,1.4e-05
RMJ132724.2+534656.5,201.94275,53.735892,0.37301,5.1e-05
RMJ132724.2+534656.5,201.942841,53.735982,0.373658,4e-06
RMJ132724.2+534656.5,201.943329,53.735333,0.373538,3e-06
RMJ163509.2+152951.5,248.689303,15.474303,0.470847,6.8e-05
RMJ163509.2+152951.5,248.694163,15.447861,0.471489,3.8e-05
RMJ163509.2+152951.5,248.694466,15.483306,0.458147,7.6e-05
RMJ163509.2+152951.5,248.695362,15.510703,0.277116,1.4e-05
RMJ163509.2+152951.5,248.695573,15.455351,0.475359,2.2e-05
RMJ163509.2+152951.5,248.695917,15.507725,0.711433,1.2e-05
RMJ163509.2+152951.5,248.696587,15.518722,0.753318,2.6e-05
RMJ163509.2+152951.5,248.699217,15.467348,0.713384,4e-05
RMJ163509.2+152951.5,248.703837,15.506342,0.317916,1e-05
RMJ163509.2+152951.5,248.705187,15.504336,0.47189,4.8e-05
RMJ163509.2+152951.5,248.707708,15.483736,0.472423,0.00014
RMJ163509.2+152951.5,248.709216,15.48526,0.480695,2.4e-05
RMJ163509.2+152951.5,248.711238,15.465903,0.479411,7.5e-05
RMJ163509.2+152951.5,248.714008,15.502433,0.458998,0.00034
RMJ163509.2+152951.5,248.714071,15.4801,0.243804,0.00019
RMJ163509.2+152951.5,248.714354,15.520569,0.276992,1.1e-05
RMJ163509.2+152951.5,248.715492,15.481708,0.484031,9.2e-05
RMJ163509.2+152951.5,248.717517,15.450783,0.480562,5.1e-05
RMJ163509.2+152951.5,248.717892,15.481919,0.475892,6.4e-05
RMJ163509.2+152951.5,248.718246,15.495161,0.481012,4.8e-05
RMJ163509.2+152951.5,248.720342,15.516675,0.459214,3.4e-05
RMJ163509.2+152951.5,248.721788,15.507208,0.40678,2.6e-05
RMJ163509.2+152951.5,248.721921,15.484492,0.591454,1.7e-05
RMJ163509.2+152951.5,248.727837,15.462708,0.318971,6e-06
RMJ163509.2+152951.5,248.72854,15.534032,0.184765,7e-06
RMJ163509.2+152951.5,248.730234,15.461168,0.46732,3.1e-05
RMJ163509.2+152951.5,248.733411,15.469851,0.297574,3.4e-05
RMJ163509.2+152951.5,248.734854,15.471081,0.476242,6.3e-05
RMJ163509.2+152951.5,248.735071,15.535958,0.355545,1.9e-05
RMJ163509.2+152951.5,248.737142,15.481086,0.298958,3e-06
RMJ163509.2+152951.5,248.739502,15.470869,0.472715,0.00012
RMJ163509.2+152951.5,248.745287,15.525839,0.298993,6.3e-05
RMJ163509.2+152951.5,248.748337,15.517322,0.477894,3.3e-05
RMJ163509.2+152951.5,248.748692,15.475003,0.478196,5.8e-05
RMJ163509.2+152951.5,248.75002,15.475322,0.467739,0.00011
RMJ163509.2+152951.5,248.750058,15.475192,0.467353,0.00016
RMJ163509.2+152951.5,248.751842,15.505361,0.86752,1.8e-05
RMJ163509.2+152951.5,248.751875,15.497528,0.479812,4.2e-05
RMJ163509.2+152951.5,248.753,15.505586,0.380008,8e-06
RMJ163509.2+152951.5,248.75345,15.483231,0.473758,6.2e-05
RMJ163509.2+152951.5,248.755454,15.47075,0.472613,8.4e-05
RMJ163509.2+152951.5,248.757175,15.471525,0.475692,1.3e-05
RMJ163509.2+152951.5,248.759283,15.467992,0.471789,2.7e-05
RMJ163509.2+152951.5,248.75947,15.485396,0.483147,3.6e-05
RMJ163509.2+152951.5,248.761129,15.525608,0.480962,6.1e-05
RMJ163509.2+152951.5,248.761299,15.504835,0.486266,1.8e-05
RMJ163509.2+152951.5,248.764142,15.473833,0.416014,3.8e-05
RMJ163509.2+152951.5,248.76415,15.470472,0.479144,5.8e-05
RMJ163509.2+152951.5,248.76545,15.523078,0.24633,2e-05
RMJ163509.2+152951.5,248.765975,15.475789,0.193804,3e-06
RMJ163509.2+152951.5,248.767133,15.470711,0.481062,3.2e-05
RMJ163509.2+152951.5,248.767442,15.505447,0.472774,5.1e-05
RMJ163509.2+152951.5,248.767658,15.479647,0.474742,5.9e-05
RMJ163509.2+152951.5,248.768025,15.497236,0.465135,9e-06
RMJ163509.2+152951.5,248.76925,15.4744,0.476372,5.9e-05
RMJ163509.2+152951.5,248.770213,15.486797,0.468887,5.3e-05
RMJ163509.2+152951.5,248.770242,15.528214,0.296006,2.2e-05
RMJ163509.2+152951.5,248.770967,15.475483,0.757597,4.4e-05
RMJ163509.2+152951.5,248.771987,15.490806,0.465719,2.3e-05
RMJ163509.2+152951.5,248.77285,15.476653,0.482797,7.4e-05
RMJ163509.2+152951.5,248.774181,15.486407,0.47701,0.00013
RMJ163509.2+152951.5,248.777283,15.491544,0.487822,6.9e-05
RMJ163509.2+152951.5,248.77945,15.509778,0.476903,4.2e-05
RMJ163509.2+152951.5,248.779454,15.489422,0.485465,3.3e-05
RMJ163509.2+152951.5,248.779754,15.484944,0.480912,3.9e-05
RMJ163509.2+152951.5,248.779942,15.500111,0.445522,6.2e-05
RMJ163509.2+152951.5,248.780117,15.493908,0.469321,2.8e-05
RMJ163509.2+152951.5,248.780492,15.502667,0.474608,4.4e-05
RMJ163509.2+152951.5,248.780687,15.519375,0.276042,1.2e-05
RMJ163509.2+152951.5,248.7818,15.470206,0.486299,4.3e-05
RMJ163509.2+152951.5,248.783883,15.48245,0.472988,3.6e-05
RMJ163509.2+152951.5,248.784608,15.499558,0.487343,4.8e-05
RMJ163509.2+152951.5,248.785817,15.5264,0.33339,2.3e-05
RMJ163509.2+152951.5,248.787067,15.483958,0.47821,6.7e-05
RMJ163509.2+152951.5,248.787746,15.500575,0.474208,0.00054
RMJ163509.2+152951.5,248.787804,15.493928,0.475142,3.5e-05
RMJ163509.2+152951.5,248.791125,15.515236,0.559998,2.4e-05
RMJ163509.2+152951.5,248.791246,15.474031,0.534114,8e-06
RMJ163509.2+152951.5,248.791717,15.494089,0.478427,9.8e-05
RMJ163509.2+152951.5,248.791775,15.489061,0.478574,4.4e-05
RMJ163509.2+152951.5,248.792254,15.500036,0.470522,3.7e-05
RMJ163509.2+152951.5,248.793204,15.485947,0.475726,2.4e-05
RMJ163509.2+152951.5,248.793246,15.510517,0.317401,1.2e-05
RMJ163509.2+152951.5,248.79335,15.476172,0.860475,8.8e-05
RMJ163509.2+152951.5,248.793471,15.490847,0.473593,4.7e-05
RMJ163509.2+152951.5,248.794392,15.515169,0.126377,6e-06
RMJ163509.2+152951.5,248.794396,15.492256,0.474658,4.8e-05
RMJ163509.2+152951.5,248.795633,15.523294,0.417987,1.2e-05
RMJ163509.2+152951.5,248.796671,15.502486,0.472957,2.7e-05
RMJ163509.2+152951.5,248.7971,15.521564,0.417694,3.6e-05
RMJ163509.2+152951.5,248.798287,15.512844,0.478344,0.00029
RMJ163509.2+152951.5,248.798612,15.518664,0.418221,2.1e-05
RMJ163509.2+152951.5,248.798954,15.491006,0.47781,5.4e-05
RMJ163509.2+152951.5,248.799138,15.501556,0.475042,0.0002
RMJ163509.2+152951.5,248.801187,15.474403,0.479978,0.00024
RMJ163509.2+152951.5,248.802063,15.489478,0.656629,6.4e-05
RMJ163509.2+152951.5,248.808787,15.487228,0.474641,6.1e-05
RMJ163509.2+152951.5,248.813958,15.504814,0.47314,9.2e-05
RMJ163509.2+152951.5,248.815108,15.506983,0.526276,7.2e-05
RMJ163509.2+152951.5,248.817412,15.503531,0.560235,2.2e-05
RMJ163509.2+152951.5,248.817604,15.533592,0.47189,6.9e-05
RMJ163509.2+152951.5,248.8213,15.494008,0.560532,1.6e-05
RMJ163509.2+152951.5,248.828913,15.534261,0.460601,1.7e-05
RMJ163509.2+152951.5,248.829267,15.530328,0.474425,4.5e-05
RMJ163509.2+152951.5,248.829304,15.51445,0.418838,2e-05
RMJ163509.2+152951.5,248.830196,15.489108,0.476854,3.9e-05
RMJ163509.2+152951.5,248.830204,15.525486,0.294555,1.5e-05
RMJ163509.2+152951.5,248.830429,15.505853,0.481279,5.9e-05
RMJ163509.2+152951.5,248.831804,15.482214,0.462367,3e-05
RMJ163509.2+152951.5,248.839902,15.50161,0.564301,0.00016
RMJ163509.2+152951.5,248.84165,15.509733,0.485632,5.9e-05
RMJ163509.2+152951.5,248.844283,15.5175,0.640786,3.8e-05
RMJ163509.2+152951.5,248.844358,15.491081,0.643885,6.1e-05
RMJ163509.2+152951.5,248.844646,15.500617,0.479061,5.4e-05
RMJ163509.2+152951.5,248.844708,15.519847,0.480162,5.8e-05
RMJ163509.2+152951.5,248.846179,15.531925,0.418788,4.5e-05
RMJ163509.2+152951.5,248.848221,15.500578,0.475625,2.5e-05
RMJ163509.2+152951.5,248.8485,15.524681,0.480087,7.4e-05
RMJ163509.2+152951.5,248.849416,15.526988,0.644471,0.00013
RMJ163509.2+152951.5,248.850687,15.550356,0.705646,4.9e-05
RMJ163509.2+152951.5,248.851983,15.523061,0.140319,5e-06
RMJ163509.2+152951.5,248.852483,15.526897,0.707246,2.9e-05
RMJ163509.2+152951.5,248.853664,15.550053,0.705479,4e-05
RMJ163509.2+152951.5,248.858837,15.523139,0.298808,2.8e-05
RMJ163509.2+152951.5,248.859463,15.517022,0.475809,3.7e-05
RMJ163509.2+152951.5,248.866397,15.505031,0.418387,1.7e-05
RMJ163509.2+152951.5,248.870421,15.570628,0.355928,2.2e-05
RMJ163509.2+152951.5,248.874434,15.553426,0.478394,7.5e-05
RMJ163509.2+152951.5,248.878047,15.504652,0.460732,6.8e-05
RMJ163509.2+152951.5,248.880283,15.548789,0.448757,7.6e-05
RMJ163509.2+152951.5,248.881413,15.494861,0.261333,1.2e-05
RMJ163509.2+152951.5,248.881967,15.497436,0.386212,1.1e-05
RMJ163509.2+152951.5,248.882142,15.546269,0.292403,1.6e-05
RMJ163509.2+152951.5,248.882596,15.498085,0.386216,1.3e-05
RMJ163509.2+152951.5,248.885198,15.517,0.208664,1.3e-05
RMJ163509.2+152951.5,248.890283,15.571369,0.460015,1.7e-05
RMJ163509.2+152951.5,248.893594,15.510189,0.475258,5.1e-05
RMJ163509.2+152951.5,248.895829,15.549053,0.493321,9e-06
RMJ163509.2+152951.5,248.897587,15.515681,0.614902,4.2e-05
RMJ163509.2+152951.5,248.912021,15.513039,0.643938,3.8e-05
RMJ163509.2+152951.5,248.916019,15.550629,0.731262,2.7e-05
RMJ163509.2+152951.5,248.916696,15.539303,0.47234,4.9e-05
RMJ163509.2+152951.5,248.917268,15.540193,0.470122,1.9e-05
RMJ163509.2+152951.5,248.917857,15.550188,0.260982,1.2e-05
RMJ163509.2+152951.5,248.928661,15.549849,0.269038,2.8e-05
RMJ232104.1+291134.5,350.073158,29.273642,0.226561,1.4e-05
RMJ232104.1+291134.5,350.084662,29.276186,0.455964,5e-05
RMJ232104.1+291134.5,350.090287,29.290697,0.492462,5.7e-05
RMJ232104.1+291134.5,350.109592,29.302381,0.356327,1.6e-05
RMJ232104.1+291134.5,350.115271,29.289869,0.470119,6.2e-05
RMJ232104.1+291134.5,350.116337,29.263586,0.501127,5e-05
RMJ232104.1+291134.5,350.120354,29.272261,0.495893,6.3e-05
RMJ232104.1+291134.5,350.121375,29.240119,0.48973,5.7e-05
RMJ232104.1+291134.5,350.126917,29.240167,0.318674,2.8e-05
RMJ232104.1+291134.5,350.127942,29.289119,0.495049,4.9e-05
RMJ232104.1+291134.5,350.130313,29.265044,0.500033,5.1e-05
RMJ232104.1+291134.5,350.141142,29.310675,0.755663,2e-05
RMJ232104.1+291134.5,350.141383,29.239347,0.368723,1e-05
RMJ232104.1+291134.5,350.141858,29.255422,0.499129,7.1e-05
RMJ232104.1+291134.5,350.157675,29.242361,0.31685,4.4e-05
RMJ232104.1+291134.5,350.162683,29.253781,0.503281,7.4e-05
RMJ232104.1+291134.5,350.165283,29.261981,0.491285,1.8e-05
RMJ232104.1+291134.5,350.165388,29.240775,0.505606,2.9e-05
RMJ232104.1+291134.5,350.167183,29.282258,0.49322,2.4e-05
RMJ232104.1+291134.5,350.168938,29.222519,0.491767,1.8e-05
RMJ232104.1+291134.5,350.172579,29.274261,0.502084,3.5e-05
RMJ232104.1+291134.5,350.176438,29.199308,0.329884,9e-06
RMJ232104.1+291134.5,350.177221,29.242833,0.496206,5.9e-05
RMJ232104.1+291134.5,350.177633,29.238608,0.336526,3.2e-05
RMJ232104.1+291134.5,350.179558,29.201731,0.317026,3.1e-05
RMJ232104.1+291134.5,350.180875,29.116414,0.55046,0.00012
RMJ232104.1+291134.5,350.184783,29.229431,0.490784,3.9e-05
RMJ232104.1+291134.5,350.18647,29.18484,0.698031,0.00011
RMJ232104.1+291134.5,350.189854,29.184489,0.494302,5.4e-05
RMJ232104.1+291134.5,350.190621,29.167203,0.499008,4.7e-05
RMJ232104.1+291134.5,350.190792,29.199261,0.329458,3.1e-05
RMJ232104.1+291134.5,350.195988,29.169519,0.497564,5.7e-05
RMJ232104.1+291134.5,350.197904,29.232692,0.48496,5.9e-05
RMJ232104.1+291134.5,350.19875,29.277417,0.356459,4e-05
RMJ232104.1+291134.5,350.198808,29.241892,0.502985,3e-05
RMJ232104.1+291134.5,350.2038,29.165336,0.315399,5.7e-05
RMJ232104.1+291134.5,350.204088,29.228,0.507101,5.3e-05
RMJ232104.1+291134.5,350.20665,29.238517,0.501609,4.1e-05
RMJ232104.1+291134.5,350.20674,29.12264,0.3149,2.4e-05
RMJ232104.1+291134.5,350.2072,29.248261,0.502743,3.9e-05
RMJ232104.1+291134.5,350.210096,29.153519,0.499242,0.0001
RMJ232104.1+291134.5,350.213404,29.169733,0.393424,4.7e-05
RMJ232104.1+291134.5,350.214479,29.245331,0.316489,4.4e-05
RMJ232104.1+291134.5,350.216308,29.130697,0.299144,5.2e-05
RMJ232104.1+291134.5,350.216858,29.234833,0.433596,2.5e-05
RMJ232104.1+291134.5,350.220642,29.229972,0.509324,8.5e-05
RMJ232104.1+291134.5,350.222421,29.205394,0.480133,6.9e-05
RMJ232104.1+291134.5,350.222692,29.209947,0.49026,5e-05
RMJ232104.1+291134.5,350.223758,29.176328,0.50575,0.00012
RMJ232104.1+291134.5,350.226671,29.184747,0.495188,7.4e-05
RMJ232104.1+291134.5,350.229271,29.225075,0.501207,9.2e-05
RMJ232104.1+291134.5,350.230071,29.225394,0.501297,6.4e-05
RMJ232104.1+291134.5,350.230317,29.222919,0.502705,5.3e-05
RMJ232104.1+291134.5,350.232708,29.212922,0.393048,1.8e-05
RMJ232104.1+291134.5,350.233038,29.1762,0.501682,7.5e-05
RMJ232104.1+291134.5,350.234108,29.219467,0.809297,3.4e-05
RMJ232104.1+291134.5,350.23465,29.213803,0.486256,6.7e-05
RMJ232104.1+291134.5,350.236121,29.179486,0.501279,7.1e-05
RMJ232104.1+291134.5,350.236296,29.191133,0.496177,6.5e-05
RMJ232104.1+291134.5,350.236471,29.175542,0.577647,5.3e-05
RMJ232104.1+291134.5,350.237004,29.2186,0.486761,9.4e-05
RMJ232104.1+291134.5,350.238112,29.221461,0.49946,5.2e-05
RMJ232104.1+291134.5,350.24,29.191397,0.496715,4.1e-05
RMJ232104.1+291134.5,350.241779,29.192236,0.500486,5.1e-05
RMJ232104.1+291134.5,350.241812,29.152117,0.500669,1.6e-05
RMJ232104.1+291134.5,350.242937,29.221494,0.500959,7.6e-05
RMJ232104.1+291134.5,350.243096,29.194314,0.494949,6.7e-05
RMJ232104.1+291134.5,350.243371,29.176261,0.497031,0.00011
RMJ232104.1+291134.5,350.245988,29.186,0.500379,7.9e-05
RMJ232104.1+291134.5,350.246508,29.203953,0.482581,4.9e-05
RMJ232104.1+291134.5,350.246579,29.215739,0.492326,5e-05
RMJ232104.1+291134.5,350.248025,29.223456,0.477604,9e-05
RMJ232104.1+291134.5,350.250567,29.223508,0.505913,7.4e-05
RMJ232104.1+291134.5,350.251092,29.161364,0.489269,6.4e-05
RMJ232104.1+291134.5,350.251229,29.191581,0.485825,4.9e-05
RMJ232104.1+291134.5,350.252317,29.216719,0.505351,6.9e-05
RMJ232104.1+291134.5,350.254617,29.210086,0.501807,5.2e-05
RMJ232104.1+291134.5,350.256358,29.187483,0.490573,4e-05
RMJ232104.1+291134.5,350.258125,29.177197,0.484435,5.3e-05
RMJ232104.1+291134.5,350.259167,29.243956,0.509088,7e-05
RMJ232104.1+291134.5,350.259929,29.210542,0.500194,4e-05
RMJ232104.1+291134.5,350.260929,29.204114,0.496837,7e-05
RMJ232104.1+291134.5,350.263242,29.183336,0.715025,0.00015
RMJ232104.1+291134.5,350.263425,29.191436,0.482503,6.5e-05
RMJ232104.1+291134.5,350.263979,29.212417,0.498134,6.4e-05
RMJ232104.1+291134.5,350.265854,29.189919,0.486065,9e-05
RMJ232104.1+291134.5,350.266462,29.1644,0.490416,8.3e-05
RMJ232104.1+291134.5,350.2682,29.19825,0.481136,6.5e-05
RMJ232104.1+291134.5,350.27135,29.238475,0.496347,4.6e-05
RMJ232104.1+291134.5,350.271804,29.149697,0.330207,1e-05
RMJ232104.1+291134.5,350.271904,29.219703,0.500919,5.4e-05
RMJ232104.1+291134.5,350.27395,29.241539,0.492817,8.3e-05
RMJ232104.1+291134.5,350.276167,29.210428,0.498052,5.2e-05
RMJ232104.1+291134.5,350.278071,29.141758,0.498515,8.4e-05
RMJ232104.1+291134.5,350.278604,29.2022,0.490017,9.5e-05
RMJ232104.1+291134.5,350.28785,29.246136,0.591578,7.2e-05
RMJ232104.1+291134.5,350.288467,29.202686,0.488862,8.5e-05
RMJ232104.1+291134.5,350.290596,29.190733,0.499953,4.7e-05
RMJ232104.1+291134.5,350.290658,29.160608,0.393438,7.3e-05
RMJ232104.1+291134.5,350.296762,29.299572,0.454404,2e-05
RMJ232104.1+291134.5,350.29775,29.147803,0.572847,1.4e-05
RMJ232104.1+291134.5,350.297867,29.15615,0.499059,6.3e-05
RMJ232104.1+291134.5,350.299688,29.213922,0.498826,9.8e-05
RMJ232104.1+291134.5,350.301108,29.181628,0.470511,2.9e-05
RMJ232104.1+291134.5,350.301158,29.276097,0.222474,1e-05
RMJ232104.1+291134.5,350.304175,29.228083,0.481281,1.2e-05
RMJ232104.1+291134.5,350.307117,29.260667,0.763464,9.9e-05
RMJ232104.1+291134.5,350.311825,29.251453,0.447958,5.1e-05
RMJ232104.1+291134.5,350.319767,29.276347,0.496961,9.5e-05
RMJ232104.1+291134.5,350.321725,29.203056,0.500852,0.00011
RMJ232104.1+291134.5,350.321921,29.271606,0.497291,0.00015
RMJ232104.1+291134.5,350.321996,29.262125,0.499664,0.00015
RMJ232104.1+291134.5,350.323742,29.249144,0.682322,7.7e-05
RMJ232104.1+291134.5,350.32422,29.23148,0.305196,1.6e-05
RMJ232104.1+291134.5,350.342612,29.155139,0.685215,7.1e-05
RMJ232104.1+291134.5,350.346412,29.147672,0.421906,4.9e-05
RMJ232104.1+291134.5,350.346592,29.246867,0.24153,2e-05


==> XSORTER_redshift_catalog_mrt.txt <==
Title: X-SORTER (X-ray Survey Of meRging clusTErs in Redmapper): X-ray and Spectroscopic Characterization of 12 Optically Selected Galaxy Cluster Merger Candidates
Authors: Hopp C., Wittman D., Stancioli R., Gao Z., Bouhrik F., Adler S.  
Table: New spectroscopic redshifts from Keck/DEIMOS
================================================================================
Byte-by-byte Description of file: XSORTER_redshift_catalog_mrt.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1-20  A20    ---    Name    Cluster identifier
22-31  F10.6  deg    RAdeg   Right Ascension (ICRS)                       
33-41  F9.6   deg    DEdeg   Declination (ICRS)                           
43-50  F8.6   ---    z       [0.07/0.96] Spectroscopic redshift           
52-58  E7.2   ---    sigma_z [0.0/0.01] 1-sigma redshift uncertainty      
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
RMJ000343.8+100123.8   0.854225  9.982806 0.376286 7.8e-05
RMJ000343.8+100123.8   0.874092  9.985403 0.376233 8.1e-05
RMJ000343.8+100123.8   0.874900  9.982392 0.375552 7.3e-05
RMJ000343.8+100123.8   0.884100  9.992076 0.266945 1.6e-05
RMJ000343.8+100123.8   0.886304  9.989572 0.375704 3.0e-05
RMJ000343.8+100123.8   0.888587 10.015428 0.554309 4.8e-05
RMJ000343.8+100123.8   0.893813 10.000281 0.375795 5.4e-05
RMJ000343.8+100123.8   0.894842 10.008003 0.370063 8.6e-05
RMJ000343.8+100123.8   0.894867 10.013297 0.371609 4.4e-05
RMJ000343.8+100123.8   0.895138  9.987744 0.375420 1.1e-04
RMJ000343.8+100123.8   0.900479 10.020283 0.370871 7.0e-05
RMJ000343.8+100123.8   0.903988  9.988211 0.365084 1.8e-05
RMJ000343.8+100123.8   0.909800  9.991717 0.375910 2.8e-05
RMJ000343.8+100123.8   0.913558 10.004553 0.382688 2.9e-05
RMJ000343.8+100123.8   0.918871 10.018419 0.367783 2.7e-05
RMJ000343.8+100123.8   0.919079 10.029883 0.364587 4.9e-05
RMJ000343.8+100123.8   0.920254 10.025986 0.369096 3.0e-05
RMJ000343.8+100123.8   0.920579 10.037336 0.365984 5.2e-05
RMJ000343.8+100123.8   0.921512 10.013564 0.364830 5.0e-05
RMJ000343.8+100123.8   0.924488 10.008692 0.362965 7.3e-05
RMJ000343.8+100123.8   0.924713  9.979583 0.378587 8.1e-05
RMJ000343.8+100123.8   0.925267 10.040286 0.363694 4.6e-05
RMJ000343.8+100123.8   0.925342 10.064283 0.372744 1.2e-05
RMJ000343.8+100123.8   0.925725 10.029378 0.369022 8.3e-05
RMJ000343.8+100123.8   0.925829  9.970867 0.382386 8.3e-05
RMJ000343.8+100123.8   0.926063 10.015406 0.373336 1.3e-04
RMJ000343.8+100123.8   0.928883 10.058375 0.380045 7.4e-05
RMJ000343.8+100123.8   0.929529 10.039739 0.367483 6.4e-05
RMJ000343.8+100123.8   0.929588 10.013722 0.370203 5.8e-05
RMJ000343.8+100123.8   0.930339 10.024138 0.377874 7.1e-05
RMJ000343.8+100123.8   0.931158 10.024256 0.377440 7.2e-05
RMJ000343.8+100123.8   0.931479 10.065344 0.374187 5.2e-05
RMJ000343.8+100123.8   0.933146 10.024725 0.384341 5.9e-05
RMJ000343.8+100123.8   0.934017  9.974397 0.317714 1.5e-05
RMJ000343.8+100123.8   0.934763 10.026581 0.368321 4.5e-05
RMJ000343.8+100123.8   0.936358  9.975894 0.333896 2.2e-05
RMJ000343.8+100123.8   0.937712 10.047464 0.652357 1.3e-04
RMJ000343.8+100123.8   0.937900  9.977500 0.316720 3.6e-05
RMJ000343.8+100123.8   0.938604 10.008344 0.393585 5.0e-05
RMJ000343.8+100123.8   0.938625 10.050697 0.377543 6.9e-05
RMJ000343.8+100123.8   0.938679  9.977717 0.318031 1.9e-05
RMJ000343.8+100123.8   0.939225 10.038006 0.373727 6.9e-05
RMJ000343.8+100123.8   0.940588 10.039522 0.378259 4.9e-05
RMJ000343.8+100123.8   0.940729 10.033008 0.376607 7.9e-05
RMJ000343.8+100123.8   0.941312 10.012319 0.368348 1.7e-05
RMJ000343.8+100123.8   0.942150 10.009283 0.368312 4.0e-05
RMJ000343.8+100123.8   0.942558 10.024231 0.378897 3.6e-05
RMJ000343.8+100123.8   0.942992 10.051933 0.274919 3.0e-05
RMJ000343.8+100123.8   0.943317 10.027169 0.370598 3.6e-05
RMJ000343.8+100123.8   0.944058 10.062069 0.377528 3.0e-05
RMJ000343.8+100123.8   0.944987 10.034119 0.375906 5.7e-05
RMJ000343.8+100123.8   0.945883 10.052764 0.374145 5.5e-05
RMJ000343.8+100123.8   0.947567 10.038433 0.373174 6.9e-05
RMJ000343.8+100123.8   0.949483 10.026372 0.372189 4.4e-05
RMJ000343.8+100123.8   0.951217 10.063269 0.377224 4.0e-05
RMJ000343.8+100123.8   0.951433 10.010517 0.269535 5.0e-06
RMJ000343.8+100123.8   0.952917 10.100306 0.389001 1.9e-05
RMJ000343.8+100123.8   0.953425  9.995211 0.373939 6.2e-05
RMJ000343.8+100123.8   0.954213 10.050625 0.369848 7.7e-05
RMJ000343.8+100123.8   0.954329 10.043767 0.371418 5.2e-05
RMJ000343.8+100123.8   0.954921 10.060956 0.377209 4.1e-05
RMJ000343.8+100123.8   0.955071 10.063547 0.371088 5.7e-05
RMJ000343.8+100123.8   0.957354 10.108464 0.270583 1.8e-05
RMJ000343.8+100123.8   0.959408 10.053769 0.373726 4.5e-05
RMJ000343.8+100123.8   0.959758  9.992275 0.372115 7.3e-05
RMJ000343.8+100123.8   0.959883 10.094997 0.336112 4.6e-05
RMJ000343.8+100123.8   0.962363 10.032897 0.425357 3.7e-05
RMJ000343.8+100123.8   0.962867 10.073369 0.474258 1.8e-05
RMJ000343.8+100123.8   0.964175 10.086894 0.371535 8.6e-05
RMJ000343.8+100123.8   0.966567 10.099317 0.425708 8.7e-05
RMJ000343.8+100123.8   0.969646 10.100469 0.292386 1.4e-05
RMJ000343.8+100123.8   0.970171 10.114581 0.270143 3.3e-05
RMJ000343.8+100123.8   0.973304 10.054450 0.384012 1.9e-05
RMJ000343.8+100123.8   0.975400 10.035817 0.366489 5.1e-05
RMJ000343.8+100123.8   0.977158 10.039103 0.384869 4.2e-05
RMJ000343.8+100123.8   0.978733 10.081939 0.175927 1.1e-05
RMJ000343.8+100123.8   0.979450 10.061386 0.242152 3.4e-05
RMJ000343.8+100123.8   0.979537 10.124783 0.293089 7.0e-06
RMJ000343.8+100123.8   0.980537 10.055292 0.383380 4.4e-05
RMJ000343.8+100123.8   0.983487 10.091447 0.379414 4.9e-05
RMJ000343.8+100123.8   0.984396 10.083797 0.563909 3.5e-05
RMJ000343.8+100123.8   0.988742 10.106808 0.367245 5.5e-05
RMJ000343.8+100123.8   0.992487 10.057800 0.315297 4.4e-05
RMJ000343.8+100123.8   0.993912 10.060214 0.118834 8.0e-06
RMJ000343.8+100123.8   0.995133 10.092150 0.378663 3.8e-05
RMJ000343.8+100123.8   0.995429 10.107069 0.334352 1.5e-05
RMJ000343.8+100123.8   0.996750 10.120984 0.347181 2.8e-05
RMJ000343.8+100123.8   1.003760 10.124520 0.075399 8.0e-06
RMJ000343.8+100123.8   1.004375 10.146700 0.433888 6.3e-05
RMJ000343.8+100123.8   1.008642 10.076483 0.346937 1.4e-05
RMJ000343.8+100123.8   1.013921 10.097653 0.347335 6.0e-06
RMJ000343.8+100123.8   1.016808 10.080522 0.292298 3.7e-05
RMJ000343.8+100123.8   1.017379 10.084189 0.371138 3.7e-05
RMJ000343.8+100123.8   1.017450 10.107372 0.374905 3.6e-05
RMJ000343.8+100123.8   1.020017 10.180006 0.472570 6.0e-05
RMJ000343.8+100123.8   1.020742 10.183569 0.370262 1.2e-04
RMJ000343.8+100123.8   1.022446 10.159161 0.368680 6.6e-05
RMJ000343.8+100123.8   1.023471 10.185375 0.375727 2.0e-05
RMJ000343.8+100123.8   1.023846 10.175022 0.369702 7.5e-05
RMJ000343.8+100123.8   1.025304 10.123722 0.386859 2.3e-05
RMJ000343.8+100123.8   1.027633 10.159275 0.370271 6.9e-05
RMJ000343.8+100123.8   1.029975 10.176456 0.371463 6.9e-05
RMJ000343.8+100123.8   1.031083 10.179103 0.371701 5.0e-05
RMJ000343.8+100123.8   1.041113 10.119189 0.714108 1.3e-04
RMJ000343.8+100123.8   1.049130 10.101229 0.426204 5.3e-05
RMJ000343.8+100123.8   1.064540 10.138536 0.201105 3.1e-05
RMJ010934.2+330301.0  17.226584 32.917264 0.406756 1.7e-05
RMJ010934.2+330301.0  17.244100 32.922208 0.406787 2.5e-05
RMJ010934.2+330301.0  17.254939 32.934933 0.515073 8.7e-05
RMJ010934.2+330301.0  17.255792 32.919568 0.468463 1.3e-05
RMJ010934.2+330301.0  17.260158 32.972512 0.079177 7.0e-06
RMJ010934.2+330301.0  17.261454 32.920944 0.511966 1.1e-05
RMJ010934.2+330301.0  17.267871 32.960728 0.521246 3.4e-05
RMJ010934.2+330301.0  17.270057 32.918856 0.512230 2.1e-05
RMJ010934.2+330301.0  17.272775 33.005908 0.656833 2.4e-05
RMJ010934.2+330301.0  17.277121 32.996642 0.541720 1.4e-04
RMJ010934.2+330301.0  17.282630 32.986202 0.326372 1.4e-05
RMJ010934.2+330301.0  17.283123 33.007083 0.511553 2.4e-05
RMJ010934.2+330301.0  17.284329 32.935922 0.459901 1.2e-04
RMJ010934.2+330301.0  17.284997 32.978964 0.325197 1.9e-05
RMJ010934.2+330301.0  17.285054 32.978986 0.324850 2.2e-05
RMJ010934.2+330301.0  17.286738 33.007257 0.511708 1.0e-04
RMJ010934.2+330301.0  17.286775 33.006317 0.511331 6.0e-05
RMJ010934.2+330301.0  17.286846 33.008794 0.461290 7.5e-05
RMJ010934.2+330301.0  17.291442 32.923278 0.512346 2.0e-05
RMJ010934.2+330301.0  17.292361 32.968613 0.484106 7.0e-06
RMJ010934.2+330301.0  17.292621 32.925411 0.756462 4.3e-05
RMJ010934.2+330301.0  17.293363 32.935556 0.575114 9.4e-05
RMJ010934.2+330301.0  17.300088 33.020358 0.328096 4.7e-05
RMJ010934.2+330301.0  17.303008 33.027658 0.460146 8.1e-05
RMJ010934.2+330301.0  17.303450 33.006808 0.457618 4.0e-05
RMJ010934.2+330301.0  17.311191 32.971608 0.398160 3.8e-05
RMJ010934.2+330301.0  17.312050 32.975756 0.485916 2.8e-05
RMJ010934.2+330301.0  17.313587 32.974395 0.485976 2.2e-05
RMJ010934.2+330301.0  17.314500 32.944522 0.468179 1.4e-05
RMJ010934.2+330301.0  17.315354 32.937300 0.514947 1.0e-05
RMJ010934.2+330301.0  17.318220 33.027619 0.894382 2.9e-05
RMJ010934.2+330301.0  17.319817 33.027856 0.456624 1.3e-05
RMJ010934.2+330301.0  17.322768 32.992938 0.777687 2.2e-05
RMJ010934.2+330301.0  17.323372 33.014033 0.459930 3.5e-05
RMJ010934.2+330301.0  17.323520 33.036500 0.462854 3.3e-05
RMJ010934.2+330301.0  17.327565 32.949067 0.511840 5.0e-05
RMJ010934.2+330301.0  17.329932 32.988269 0.461799 3.7e-05
RMJ010934.2+330301.0  17.330919 32.993576 0.366620 1.4e-05
RMJ010934.2+330301.0  17.333333 33.022125 0.328242 3.2e-05
RMJ010934.2+330301.0  17.336308 33.022144 0.329168 3.5e-05
RMJ010934.2+330301.0  17.336392 33.046706 0.541774 7.4e-05
RMJ010934.2+330301.0  17.338004 33.053289 0.483025 1.0e-05
RMJ010934.2+330301.0  17.339029 33.020981 0.457837 5.3e-05
RMJ010934.2+330301.0  17.339758 33.034656 0.522374 1.0e-05
RMJ010934.2+330301.0  17.343577 33.034201 0.390461 1.6e-05
RMJ010934.2+330301.0  17.343817 32.993386 0.460382 3.1e-05
RMJ010934.2+330301.0  17.345913 33.068450 0.466576 1.9e-05
RMJ010934.2+330301.0  17.347333 33.007164 0.460616 5.4e-05
RMJ010934.2+330301.0  17.349775 33.019027 0.460231 3.4e-05
RMJ010934.2+330301.0  17.352829 33.038417 0.451788 3.8e-05
RMJ010934.2+330301.0  17.353446 33.023247 0.464249 4.5e-05
RMJ010934.2+330301.0  17.356954 33.026892 0.455758 3.6e-05
RMJ010934.2+330301.0  17.358175 33.037506 0.459288 4.4e-05
RMJ010934.2+330301.0  17.358533 32.999944 0.463780 3.6e-05
RMJ010934.2+330301.0  17.359942 33.046100 0.461196 7.6e-05
RMJ010934.2+330301.0  17.361050 33.028378 0.453116 3.0e-05
RMJ010934.2+330301.0  17.365337 33.026022 0.463706 3.6e-05
RMJ010934.2+330301.0  17.366908 33.033103 0.458254 7.7e-05
RMJ010934.2+330301.0  17.367980 33.030920 0.460150 8.0e-05
RMJ010934.2+330301.0  17.370912 33.041928 0.454168 4.2e-05
RMJ010934.2+330301.0  17.371471 33.023486 0.458601 4.7e-05
RMJ010934.2+330301.0  17.372392 33.032477 0.464700 3.6e-05
RMJ010934.2+330301.0  17.374757 33.025361 0.461003 4.3e-05
RMJ010934.2+330301.0  17.375287 33.035589 0.079299 2.0e-06
RMJ010934.2+330301.0  17.376884 33.027353 0.463850 7.5e-05
RMJ010934.2+330301.0  17.378263 33.028160 0.729601 8.4e-05
RMJ010934.2+330301.0  17.380609 33.035008 0.454315 9.0e-05
RMJ010934.2+330301.0  17.382134 33.074425 0.455593 5.7e-05
RMJ010934.2+330301.0  17.384592 33.033214 0.331393 1.3e-05
RMJ010934.2+330301.0  17.385177 33.038173 0.454977 3.4e-05
RMJ010934.2+330301.0  17.386299 33.034046 0.457327 8.2e-05
RMJ010934.2+330301.0  17.388571 33.025972 0.459534 5.2e-05
RMJ010934.2+330301.0  17.389179 33.044445 0.458078 4.3e-05
RMJ010934.2+330301.0  17.392326 33.050265 0.459175 3.4e-05
RMJ010934.2+330301.0  17.393804 33.045744 0.454463 5.7e-05
RMJ010934.2+330301.0  17.395397 33.043170 0.457623 3.6e-05
RMJ010934.2+330301.0  17.395842 33.047803 0.457894 5.6e-05
RMJ010934.2+330301.0  17.396088 33.054536 0.459284 3.8e-05
RMJ010934.2+330301.0  17.396509 33.048052 0.460966 9.8e-05
RMJ010934.2+330301.0  17.396958 33.067903 0.462122 3.1e-05
RMJ010934.2+330301.0  17.398983 33.068264 0.457196 3.0e-05
RMJ010934.2+330301.0  17.399017 33.038597 0.457202 5.7e-05
RMJ010934.2+330301.0  17.399073 33.092059 0.758734 1.0e-05
RMJ010934.2+330301.0  17.399634 33.030395 0.466065 7.3e-05
RMJ010934.2+330301.0  17.399944 33.048687 0.446719 1.0e-04
RMJ010934.2+330301.0  17.399967 33.088022 0.690313 3.3e-05
RMJ010934.2+330301.0  17.400546 33.073968 0.457413 1.4e-04
RMJ010934.2+330301.0  17.401316 33.052886 0.460757 5.7e-05
RMJ010934.2+330301.0  17.402121 33.086892 0.689662 2.7e-05
RMJ010934.2+330301.0  17.402628 33.050570 0.461489 3.7e-05
RMJ010934.2+330301.0  17.406099 33.062997 0.464067 4.4e-05
RMJ010934.2+330301.0  17.406288 33.077358 0.363391 1.3e-05
RMJ010934.2+330301.0  17.407663 33.075214 0.451586 9.3e-05
RMJ010934.2+330301.0  17.408017 33.065506 0.689808 8.6e-05
RMJ010934.2+330301.0  17.408108 33.056247 0.522994 7.5e-05
RMJ010934.2+330301.0  17.408362 33.078686 0.541180 8.6e-05
RMJ010934.2+330301.0  17.409347 33.022379 0.463179 5.0e-05
RMJ010934.2+330301.0  17.409925 33.111883 0.500937 9.0e-06
RMJ010934.2+330301.0  17.411996 33.067931 0.447363 6.2e-05
RMJ010934.2+330301.0  17.413667 33.098044 0.541328 3.7e-05
RMJ010934.2+330301.0  17.419167 33.131072 0.463490 3.5e-05
RMJ010934.2+330301.0  17.421692 33.077608 0.446019 3.6e-05
RMJ010934.2+330301.0  17.422364 33.029099 0.463189 3.9e-05
RMJ010934.2+330301.0  17.426250 33.074806 0.445947 3.7e-05
RMJ010934.2+330301.0  17.428542 33.091050 0.545831 2.0e-06
RMJ010934.2+330301.0  17.428908 33.060719 0.445929 1.6e-05
RMJ010934.2+330301.0  17.432817 33.029131 0.457470 4.2e-05
RMJ010934.2+330301.0  17.435788 33.099887 0.541867 5.8e-05
RMJ010934.2+330301.0  17.438578 33.117808 0.538909 4.8e-05
RMJ010934.2+330301.0  17.439521 33.080253 0.465637 6.6e-05
RMJ010934.2+330301.0  17.439963 33.089447 0.468355 3.2e-05
RMJ010934.2+330301.0  17.448861 33.089608 0.460643 3.5e-05
RMJ010934.2+330301.0  17.451146 33.049883 0.452556 6.5e-05
RMJ010934.2+330301.0  17.452632 33.114605 0.455442 3.8e-05
RMJ010934.2+330301.0  17.459521 33.075272 0.454561 5.4e-05
RMJ010934.2+330301.0  17.463183 33.087300 0.448704 5.1e-05
RMJ010934.2+330301.0  17.469863 33.104947 0.690869 3.1e-05
RMJ010934.2+330301.0  17.471507 33.143807 0.461121 5.1e-05
RMJ010934.2+330301.0  17.473962 33.147708 0.466588 5.8e-05
RMJ010934.2+330301.0  17.474029 33.120669 0.459798 2.9e-05
RMJ010934.2+330301.0  17.478176 33.102468 0.662359 1.1e-05
RMJ010934.2+330301.0  17.488000 33.169800 0.305180 1.6e-05
RMJ010934.2+330301.0  17.488063 33.114628 0.463714 1.3e-05
RMJ010934.2+330301.0  17.494480 33.150108 0.217305 2.0e-05
RMJ010934.2+330301.0  17.507614 33.177574 0.217544 2.6e-05
RMJ010934.2+330301.0  17.511700 33.120195 0.252484 7.0e-06
RMJ021952.2+012952.2  34.884846  1.379386 0.439508 4.3e-05
RMJ021952.2+012952.2  34.890996  1.410192 0.161963 3.7e-05
RMJ021952.2+012952.2  34.902696  1.407711 0.344843 3.2e-05
RMJ021952.2+012952.2  34.903592  1.383197 0.437360 9.0e-06
RMJ021952.2+012952.2  34.910800  1.384028 0.247207 9.0e-06
RMJ021952.2+012952.2  34.913301  1.457227 0.399669 3.1e-05
RMJ021952.2+012952.2  34.919796  1.440264 0.476356 1.2e-05
RMJ021952.2+012952.2  34.922483  1.449636 0.388312 1.2e-05
RMJ021952.2+012952.2  34.925742  1.387303 0.263662 5.5e-05
RMJ021952.2+012952.2  34.926832  1.402575 0.746456 1.3e-05
RMJ021952.2+012952.2  34.926850  1.402472 0.827519 5.2e-05
RMJ021952.2+012952.2  34.929213  1.463057 0.613205 3.2e-05
RMJ021952.2+012952.2  34.931902  1.468342 0.370322 6.6e-05
RMJ021952.2+012952.2  34.932238  1.480538 0.099321 2.6e-05
RMJ021952.2+012952.2  34.933130  1.453665 0.605863 1.9e-05
RMJ021952.2+012952.2  34.936383  1.447828 0.230237 1.4e-05
RMJ021952.2+012952.2  34.938312  1.426736 0.226377 1.1e-05
RMJ021952.2+012952.2  34.939088  1.415264 0.604006 6.4e-05
RMJ021952.2+012952.2  34.939574  1.412512 0.345270 2.1e-05
RMJ021952.2+012952.2  34.942296  1.418231 0.456916 2.5e-05
RMJ021952.2+012952.2  34.945680  1.417789 0.111227 8.0e-06
RMJ021952.2+012952.2  34.946596  1.360256 0.453934 4.4e-05
RMJ021952.2+012952.2  34.947382  1.359382 0.433618 3.4e-04
RMJ021952.2+012952.2  34.949100  1.454842 0.372689 2.7e-05
RMJ021952.2+012952.2  34.949346  1.386825 0.584934 2.8e-05
RMJ021952.2+012952.2  34.949385  1.386604 0.583660 1.7e-05
RMJ021952.2+012952.2  34.951192  1.497461 0.371133 3.3e-05
RMJ021952.2+012952.2  34.951208  1.548997 0.363736 2.4e-05
RMJ021952.2+012952.2  34.952171  1.476369 0.364053 3.7e-05
RMJ021952.2+012952.2  34.952525  1.454782 0.369127 2.3e-05
RMJ021952.2+012952.2  34.954553  1.447375 0.372297 3.9e-05
RMJ021952.2+012952.2  34.954600  1.514342 0.362403 3.9e-05
RMJ021952.2+012952.2  34.954889  1.493386 0.361491 2.9e-05
RMJ021952.2+012952.2  34.955125  1.486613 0.367961 6.8e-05
RMJ021952.2+012952.2  34.955146  1.535093 0.435774 6.0e-06
RMJ021952.2+012952.2  34.956803  1.460532 0.369717 2.8e-05
RMJ021952.2+012952.2  34.957804  1.588105 0.369498 4.1e-05
RMJ021952.2+012952.2  34.961266  1.466594 0.368987 4.8e-05
RMJ021952.2+012952.2  34.962275  1.365786 0.288867 1.1e-05
RMJ021952.2+012952.2  34.962651  1.423707 0.399936 9.0e-06
RMJ021952.2+012952.2  34.962810  1.572809 0.214313 3.2e-05
RMJ021952.2+012952.2  34.962832  1.390142 0.363242 8.0e-06
RMJ021952.2+012952.2  34.962854  1.479294 0.367319 2.8e-05
RMJ021952.2+012952.2  34.962888  1.606574 0.370703 5.1e-05
RMJ021952.2+012952.2  34.964503  1.417261 0.366160 7.0e-06
RMJ021952.2+012952.2  34.966013  1.457640 0.367057 4.4e-05
RMJ021952.2+012952.2  34.966650  1.569180 0.368165 2.2e-05
RMJ021952.2+012952.2  34.966875  1.476147 0.372994 1.8e-05
RMJ021952.2+012952.2  34.967504  1.546333 0.365104 2.4e-05
RMJ021952.2+012952.2  34.968484  1.482289 0.366802 4.0e-05
RMJ021952.2+012952.2  34.969006  1.566879 0.230271 1.6e-05
RMJ021952.2+012952.2  34.969268  1.489952 0.373578 2.0e-05
RMJ021952.2+012952.2  34.969535  1.354770 0.629060 6.6e-05
RMJ021952.2+012952.2  34.969933  1.491756 0.360401 2.0e-05
RMJ021952.2+012952.2  34.969987  1.589848 0.433682 6.0e-05
RMJ021952.2+012952.2  34.970789  1.620906 0.439232 1.0e-04
RMJ021952.2+012952.2  34.971254  1.563328 0.371332 3.7e-05
RMJ021952.2+012952.2  34.971281  1.595031 0.355779 2.3e-05
RMJ021952.2+012952.2  34.971445  1.454749 0.356918 6.6e-05
RMJ021952.2+012952.2  34.972704  1.494289 0.372966 1.9e-05
RMJ021952.2+012952.2  34.973025  1.525646 0.368322 2.3e-05
RMJ021952.2+012952.2  34.973058  1.430150 0.363855 3.0e-05
RMJ021952.2+012952.2  34.973254  1.524348 0.371455 5.2e-05
RMJ021952.2+012952.2  34.973363  1.383263 0.371980 3.5e-05
RMJ021952.2+012952.2  34.973621  1.585359 0.360877 1.6e-05
RMJ021952.2+012952.2  34.973639  1.613725 0.348941 2.5e-05
RMJ021952.2+012952.2  34.974262  1.618101 0.439371 2.2e-05
RMJ021952.2+012952.2  34.974275  1.399808 0.267310 9.0e-06
RMJ021952.2+012952.2  34.974399  1.563056 0.262737 2.5e-05
RMJ021952.2+012952.2  34.975321  1.424406 0.363375 6.4e-05
RMJ021952.2+012952.2  34.975629  1.498456 0.364952 3.0e-05
RMJ021952.2+012952.2  34.976013  1.511169 0.372009 3.7e-05
RMJ021952.2+012952.2  34.977112  1.475089 0.542988 3.4e-05
RMJ021952.2+012952.2  34.977304  1.610019 0.350789 2.1e-05
RMJ021952.2+012952.2  34.977520  1.568895 0.158180 1.3e-05
RMJ021952.2+012952.2  34.977987  1.546172 0.371456 5.3e-05
RMJ021952.2+012952.2  34.978058  1.524910 0.367439 2.9e-05
RMJ021952.2+012952.2  34.978525  1.508136 0.363450 1.6e-05
RMJ021952.2+012952.2  34.978680  1.369388 0.281993 4.0e-05
RMJ021952.2+012952.2  34.978958  1.517903 0.364063 3.1e-05
RMJ021952.2+012952.2  34.979213  1.513158 0.372658 3.3e-05
RMJ021952.2+012952.2  34.980189  1.532981 0.369111 9.0e-06
RMJ021952.2+012952.2  34.980450  1.598929 0.369792 1.7e-05
RMJ021952.2+012952.2  34.981058  1.505125 0.371003 4.9e-05
RMJ021952.2+012952.2  34.981167  1.538422 0.367720 2.3e-05
RMJ021952.2+012952.2  34.981679  1.576522 0.369884 1.7e-05
RMJ021952.2+012952.2  34.982392  1.470783 0.360877 4.6e-05
RMJ021952.2+012952.2  34.982396  1.574772 0.356671 8.2e-05
RMJ021952.2+012952.2  34.982855  1.461786 0.435580 2.6e-05
RMJ021952.2+012952.2  34.983519  1.491809 0.356419 7.0e-06
RMJ021952.2+012952.2  34.983986  1.562846 0.326234 1.8e-05
RMJ021952.2+012952.2  34.984315  1.498932 0.367468 2.2e-05
RMJ021952.2+012952.2  34.984344  1.521835 0.364670 2.0e-05
RMJ021952.2+012952.2  34.984960  1.377124 0.371500 1.8e-05
RMJ021952.2+012952.2  34.985996  1.582461 0.374195 1.9e-05
RMJ021952.2+012952.2  34.986421  1.502044 0.371516 2.3e-05
RMJ021952.2+012952.2  34.986704  1.583133 0.370439 1.1e-05
RMJ021952.2+012952.2  34.987867  1.363106 0.098728 9.0e-06
RMJ021952.2+012952.2  34.989183  1.514910 0.372668 1.7e-05
RMJ021952.2+012952.2  34.989435  1.560236 0.360273 4.7e-05
RMJ021952.2+012952.2  34.989508  1.496642 0.359814 2.5e-05
RMJ021952.2+012952.2  34.991087  1.591882 0.369789 6.2e-05
RMJ021952.2+012952.2  34.991175  1.491417 0.362691 3.0e-05
RMJ021952.2+012952.2  34.992192  1.482174 0.377530 2.2e-05
RMJ021952.2+012952.2  34.992612  1.578184 0.373962 1.6e-05
RMJ021952.2+012952.2  34.992842  1.592394 0.370425 3.8e-05
RMJ021952.2+012952.2  34.993216  1.527195 0.367223 1.8e-05
RMJ021952.2+012952.2  34.993351  1.541983 0.365587 3.1e-05
RMJ021952.2+012952.2  34.994167  1.529739 0.369844 5.0e-05
RMJ021952.2+012952.2  34.994425  1.580403 0.349755 3.9e-05
RMJ021952.2+012952.2  34.995584  1.433711 0.371765 3.6e-05
RMJ021952.2+012952.2  34.995827  1.387506 0.288842 1.6e-05
RMJ021952.2+012952.2  34.996566  1.414396 0.371917 3.5e-05
RMJ021952.2+012952.2  34.997834  1.570892 0.367678 3.0e-05
RMJ021952.2+012952.2  34.998265  1.465110 0.363216 2.3e-05
RMJ021952.2+012952.2  34.998435  1.562389 0.364105 5.4e-05
RMJ021952.2+012952.2  34.999925  1.473875 0.367844 2.5e-05
RMJ021952.2+012952.2  35.001082  1.374179 0.282575 2.1e-05
RMJ021952.2+012952.2  35.002383  1.512056 0.364726 6.9e-05
RMJ021952.2+012952.2  35.002393  1.512000 0.365379 3.7e-05
RMJ021952.2+012952.2  35.008381  1.602351 0.369116 1.2e-05
RMJ021952.2+012952.2  35.010961  1.543904 0.362945 4.7e-05
RMJ021952.2+012952.2  35.011378  1.438790 0.695606 3.8e-05
RMJ021952.2+012952.2  35.012829  1.561964 0.367619 7.6e-05
RMJ021952.2+012952.2  35.012904  1.522843 0.369244 6.5e-05
RMJ021952.2+012952.2  35.013271  1.436294 0.363086 3.4e-05
RMJ021952.2+012952.2  35.013379  1.515700 0.291513 1.4e-05
RMJ021952.2+012952.2  35.014405  1.427667 0.247292 3.9e-05
RMJ021952.2+012952.2  35.014958  1.530325 0.370035 2.5e-05
RMJ021952.2+012952.2  35.015768  1.534127 0.433887 1.8e-05
RMJ021952.2+012952.2  35.022092  1.396458 0.368658 2.5e-05
RMJ021952.2+012952.2  35.022436  1.405009 0.367651 4.7e-05
RMJ021952.2+012952.2  35.022846  1.597508 0.371043 4.8e-05
RMJ021952.2+012952.2  35.022992  1.421019 0.544454 1.2e-05
RMJ021952.2+012952.2  35.023724  1.551390 0.374924 3.5e-05
RMJ021952.2+012952.2  35.032904  1.559558 0.429177 3.9e-05
RMJ080135.3+362807.5 120.291296 36.508594 0.372607 1.9e-05
RMJ080135.3+362807.5 120.301525 36.476792 0.284848 1.6e-05
RMJ080135.3+362807.5 120.309408 36.452133 0.504228 3.7e-05
RMJ080135.3+362807.5 120.312354 36.455355 0.507480 6.1e-05
RMJ080135.3+362807.5 120.315167 36.452200 0.503027 6.4e-05
RMJ080135.3+362807.5 120.320621 36.488736 0.549058 7.2e-05
RMJ080135.3+362807.5 120.321904 36.486547 0.154728 6.0e-06
RMJ080135.3+362807.5 120.326092 36.479753 0.549641 6.2e-05
RMJ080135.3+362807.5 120.328008 36.439214 0.502977 7.5e-05
RMJ080135.3+362807.5 120.329408 36.427917 0.500542 5.9e-05
RMJ080135.3+362807.5 120.330358 36.499014 0.505028 8.4e-05
RMJ080135.3+362807.5 120.336154 36.424858 0.287550 1.2e-05
RMJ080135.3+362807.5 120.340142 36.483697 0.578277 8.8e-05
RMJ080135.3+362807.5 120.340300 36.501669 0.503961 1.2e-04
RMJ080135.3+362807.5 120.342496 36.498594 0.501159 2.9e-04
RMJ080135.3+362807.5 120.343896 36.478836 0.592068 4.1e-05
RMJ080135.3+362807.5 120.346804 36.453064 0.227293 1.1e-05
RMJ080135.3+362807.5 120.348862 36.489719 0.497690 2.0e-04
RMJ080135.3+362807.5 120.351600 36.487564 0.497957 5.2e-05
RMJ080135.3+362807.5 120.352625 36.485256 0.501776 5.0e-05
RMJ080135.3+362807.5 120.356062 36.482897 0.740452 5.0e-05
RMJ080135.3+362807.5 120.358408 36.424831 0.718371 5.3e-05
RMJ080135.3+362807.5 120.359108 36.496814 0.501609 4.1e-05
RMJ080135.3+362807.5 120.359175 36.478344 0.504711 2.8e-04
RMJ080135.3+362807.5 120.361033 36.422897 0.477310 1.8e-04
RMJ080135.3+362807.5 120.361321 36.490981 0.494488 1.1e-04
RMJ080135.3+362807.5 120.361604 36.421125 0.527877 3.3e-05
RMJ080135.3+362807.5 120.363292 36.484472 0.495906 1.1e-04
RMJ080135.3+362807.5 120.371625 36.484108 0.683647 2.1e-05
RMJ080135.3+362807.5 120.375687 36.457217 0.406613 4.3e-05
RMJ080135.3+362807.5 120.378329 36.468503 0.499858 9.0e-05
RMJ080135.3+362807.5 120.380038 36.490150 0.491286 4.7e-05
RMJ080135.3+362807.5 120.380408 36.442331 0.406196 1.8e-04
RMJ080135.3+362807.5 120.382921 36.469328 0.500492 5.7e-05
RMJ080135.3+362807.5 120.383296 36.442908 0.496890 6.9e-05
RMJ080135.3+362807.5 120.383508 36.479397 0.500042 4.3e-05
RMJ080135.3+362807.5 120.389779 36.461353 0.501993 1.2e-04
RMJ080135.3+362807.5 120.390996 36.476103 0.492403 4.6e-05
RMJ080135.3+362807.5 120.391471 36.491281 0.491686 2.7e-05
RMJ080135.3+362807.5 120.391614 36.475489 0.086850 1.4e-05
RMJ080135.3+362807.5 120.394933 36.436781 0.504261 1.3e-04
RMJ080135.3+362807.5 120.394963 36.465011 0.497857 6.5e-05
RMJ080135.3+362807.5 120.396237 36.481783 0.500675 6.8e-05
RMJ080135.3+362807.5 120.403067 36.460075 0.506421 5.3e-05
RMJ080135.3+362807.5 120.407325 36.474264 0.489551 4.3e-05
RMJ080135.3+362807.5 120.407754 36.464217 0.498758 7.8e-05
RMJ080135.3+362807.5 120.410375 36.461647 0.481596 4.0e-05
RMJ080135.3+362807.5 120.415921 36.482650 0.578944 6.3e-05
RMJ080135.3+362807.5 120.417796 36.460014 0.494038 5.5e-05
RMJ080135.3+362807.5 120.418779 36.443444 0.494438 5.6e-05
RMJ080135.3+362807.5 120.419458 36.453081 0.578361 1.8e-04
RMJ080135.3+362807.5 120.425242 36.458428 0.503644 4.3e-05
RMJ080135.3+362807.5 120.426871 36.456181 0.502677 5.0e-05
RMJ080135.3+362807.5 120.427916 36.441884 0.503027 5.5e-05
RMJ080135.3+362807.5 120.431671 36.453600 0.578944 9.0e-06
RMJ080135.3+362807.5 120.433000 36.470814 0.506496 2.1e-04
RMJ080135.3+362807.5 120.440533 36.471664 0.500842 8.2e-05
RMJ080135.3+362807.5 120.442750 36.458233 0.499291 5.9e-05
RMJ080135.3+362807.5 120.450260 36.473788 0.496414 1.2e-04
RMJ080135.3+362807.5 120.452871 36.446683 0.500442 1.0e-04
RMJ080135.3+362807.5 120.454712 36.428017 0.527260 5.0e-05
RMJ080135.3+362807.5 120.456608 36.455706 0.345739 1.9e-05
RMJ080135.3+362807.5 120.467208 36.474347 0.253944 1.8e-05
RMJ080135.3+362807.5 120.469950 36.448364 0.381963 1.9e-05
RMJ080135.3+362807.5 120.470008 36.472306 0.497240 3.6e-05
RMJ080135.3+362807.5 120.476021 36.465422 0.286199 9.6e-05
RMJ080135.3+362807.5 120.477367 36.440522 0.406880 3.7e-05
RMJ080135.3+362807.5 120.478479 36.473369 0.241486 2.1e-05
RMJ080135.3+362807.5 120.483087 36.480558 0.382063 1.5e-04
RMJ080135.3+362807.5 120.484588 36.460328 0.286800 3.1e-05
RMJ080135.3+362807.5 120.486712 36.453633 0.495589 7.4e-05
RMJ080135.3+362807.5 120.486958 36.471708 0.557680 1.5e-05
RMJ080135.3+362807.5 120.490671 36.429967 0.185415 3.0e-06
RMJ080135.3+362807.5 120.492596 36.428339 0.503294 8.6e-05
RMJ080135.3+362807.5 120.493375 36.470547 0.382914 3.0e-05
RMJ080135.3+362807.5 120.494029 36.457033 0.503110 6.3e-05
RMJ080135.3+362807.5 120.495350 36.472011 0.178427 7.0e-06
RMJ080135.3+362807.5 120.495704 36.413614 0.558130 3.5e-05
RMJ080135.3+362807.5 120.496604 36.435383 0.286833 8.1e-05
RMJ080135.3+362807.5 120.499437 36.471150 0.373507 5.7e-05
RMJ080135.3+362807.5 120.502508 36.467075 0.505645 5.4e-05
RMJ080135.3+362807.5 120.504408 36.450375 0.371756 3.2e-05
RMJ080135.3+362807.5 120.505958 36.426197 0.654978 4.0e-05
RMJ080135.3+362807.5 120.511600 36.443969 0.502794 7.0e-05
RMJ080135.3+362807.5 120.513296 36.410683 0.439468 3.5e-05
RMJ080135.3+362807.5 120.513954 36.468817 0.592587 3.4e-05
RMJ080135.3+362807.5 120.515042 36.441456 0.544788 1.1e-04
RMJ080135.3+362807.5 120.519004 36.463528 0.382113 1.3e-04
RMJ080135.3+362807.5 120.528942 36.460108 0.372006 2.7e-03
RMJ080135.3+362807.5 120.530271 36.395017 0.500926 5.8e-05
RMJ080135.3+362807.5 120.531667 36.467189 0.371206 3.4e-05
RMJ080135.3+362807.5 120.533904 36.469175 0.374508 2.0e-04
RMJ080135.3+362807.5 120.535612 36.414172 0.253869 2.1e-05
RMJ080135.3+362807.5 120.539388 36.419264 0.296906 2.9e-05
RMJ080135.3+362807.5 120.542054 36.415297 0.292854 5.9e-05
RMJ080135.3+362807.5 120.554654 36.468658 0.427677 1.2e-04
RMJ080135.3+362807.5 120.558042 36.461597 0.426309 2.6e-05
RMJ080135.3+362807.5 120.571833 36.425444 0.427060 2.3e-05
RMJ080135.3+362807.5 120.579183 36.450939 0.291653 1.7e-05
RMJ080135.3+362807.5 120.580117 36.441697 0.210816 1.3e-05
RMJ080135.3+362807.5 120.584333 36.440253 0.233264 9.0e-06
RMJ080135.3+362807.5 120.589954 36.443111 0.500542 6.8e-05
RMJ082944.9+382754.4 127.256533 38.434253 0.282605 4.3e-05
RMJ082944.9+382754.4 127.264104 38.421253 0.341593 1.0e-04
RMJ082944.9+382754.4 127.276446 38.440447 0.511954 2.3e-05
RMJ082944.9+382754.4 127.277679 38.450919 0.443289 2.3e-05
RMJ082944.9+382754.4 127.280542 38.426931 0.394311 5.8e-05
RMJ082944.9+382754.4 127.289229 38.387850 0.386289 4.7e-05
RMJ082944.9+382754.4 127.293004 38.374528 0.348558 5.5e-05
RMJ082944.9+382754.4 127.301417 38.395747 0.393712 2.5e-05
RMJ082944.9+382754.4 127.302712 38.431142 0.356757 3.7e-05
RMJ082944.9+382754.4 127.310417 38.475947 0.234147 1.0e-05
RMJ082944.9+382754.4 127.318821 38.409411 0.393278 2.2e-05
RMJ082944.9+382754.4 127.320392 38.469178 0.233678 7.0e-06
RMJ082944.9+382754.4 127.325617 38.411228 0.395637 4.9e-05
RMJ082944.9+382754.4 127.327083 38.480225 0.188928 1.6e-05
RMJ082944.9+382754.4 127.333038 38.443128 0.654597 1.6e-05
RMJ082944.9+382754.4 127.343346 38.458025 0.395251 5.4e-05
RMJ082944.9+382754.4 127.344721 38.403906 0.343045 8.0e-06
RMJ082944.9+382754.4 127.345488 38.492608 0.384405 2.7e-05
RMJ082944.9+382754.4 127.345608 38.464933 0.342481 2.0e-05
RMJ082944.9+382754.4 127.346900 38.469364 0.398620 2.9e-05
RMJ082944.9+382754.4 127.348000 38.449386 0.391873 1.0e-05
RMJ082944.9+382754.4 127.349417 38.402908 0.170129 1.4e-05
RMJ082944.9+382754.4 127.352167 38.455158 0.391041 2.9e-05
RMJ082944.9+382754.4 127.354254 38.438978 0.383605 1.2e-05
RMJ082944.9+382754.4 127.355338 38.402442 0.342539 1.6e-05
RMJ082944.9+382754.4 127.356558 38.472667 0.341482 1.8e-05
RMJ082944.9+382754.4 127.358863 38.495422 0.383289 2.6e-05
RMJ082944.9+382754.4 127.359117 38.449708 0.397855 2.5e-05
RMJ082944.9+382754.4 127.360667 38.454681 0.389503 2.2e-05
RMJ082944.9+382754.4 127.364596 38.450503 0.384301 2.0e-05
RMJ082944.9+382754.4 127.367667 38.478522 0.340663 3.6e-05
RMJ082944.9+382754.4 127.369125 38.435525 0.393754 2.9e-05
RMJ082944.9+382754.4 127.370508 38.479883 0.382575 2.4e-05
RMJ082944.9+382754.4 127.373292 38.453428 0.395408 3.9e-05
RMJ082944.9+382754.4 127.375250 38.433656 0.394528 5.8e-05
RMJ082944.9+382754.4 127.378702 38.457108 0.383850 8.7e-05
RMJ082944.9+382754.4 127.379762 38.457300 0.383412 4.2e-05
RMJ082944.9+382754.4 127.380442 38.475519 0.391812 3.3e-05
RMJ082944.9+382754.4 127.380750 38.476386 0.390956 1.9e-05
RMJ082944.9+382754.4 127.381625 38.452258 0.451289 7.0e-06
RMJ082944.9+382754.4 127.384583 38.430900 0.403767 2.6e-05
RMJ082944.9+382754.4 127.385000 38.446122 0.399473 4.0e-05
RMJ082944.9+382754.4 127.386296 38.455656 0.387517 1.6e-05
RMJ082944.9+382754.4 127.388292 38.456036 0.393232 3.2e-05
RMJ082944.9+382754.4 127.389271 38.416511 0.384746 4.9e-05
RMJ082944.9+382754.4 127.390938 38.459600 0.391428 3.8e-05
RMJ082944.9+382754.4 127.391583 38.435289 0.340891 2.4e-05
RMJ082944.9+382754.4 127.393000 38.464122 0.388592 2.4e-05
RMJ082944.9+382754.4 127.393167 38.430317 0.391570 2.9e-05
RMJ082944.9+382754.4 127.398708 38.462897 0.386760 3.5e-05
RMJ082944.9+382754.4 127.400738 38.445994 0.389345 2.1e-05
RMJ082944.9+382754.4 127.401625 38.430869 0.391967 5.3e-05
RMJ082944.9+382754.4 127.401996 38.465583 0.399771 2.3e-05
RMJ082944.9+382754.4 127.402200 38.460728 0.387309 2.2e-05
RMJ082944.9+382754.4 127.402333 38.461425 0.341680 1.3e-05
RMJ082944.9+382754.4 127.403042 38.469811 0.405464 6.0e-06
RMJ082944.9+382754.4 127.403650 38.443467 0.400667 2.6e-05
RMJ082944.9+382754.4 127.404171 38.473353 0.387705 1.6e-05
RMJ082944.9+382754.4 127.404208 38.438717 0.210983 1.5e-05
RMJ082944.9+382754.4 127.408850 38.442619 0.394401 2.6e-05
RMJ082944.9+382754.4 127.410333 38.451300 0.395210 1.0e-04
RMJ082944.9+382754.4 127.412546 38.459453 0.386250 4.1e-05
RMJ082944.9+382754.4 127.413908 38.493878 0.401498 9.0e-06
RMJ082944.9+382754.4 127.414542 38.462147 0.405854 3.8e-05
RMJ082944.9+382754.4 127.414629 38.455014 0.404246 5.3e-05
RMJ082944.9+382754.4 127.415258 38.467972 0.406084 2.6e-05
RMJ082944.9+382754.4 127.417708 38.455733 0.493231 4.6e-05
RMJ082944.9+382754.4 127.419413 38.451225 0.380997 2.6e-05
RMJ082944.9+382754.4 127.419625 38.458689 0.405606 4.2e-05
RMJ082944.9+382754.4 127.420000 38.490956 0.212280 1.5e-05
RMJ082944.9+382754.4 127.427792 38.487039 0.214086 4.0e-06
RMJ082944.9+382754.4 127.432788 38.460486 0.387304 4.6e-05
RMJ082944.9+382754.4 127.435867 38.464456 0.394892 4.1e-05
RMJ082944.9+382754.4 127.436375 38.470997 0.382477 2.1e-05
RMJ082944.9+382754.4 127.437833 38.489792 0.394676 5.0e-06
RMJ082944.9+382754.4 127.437933 38.479689 0.388693 1.8e-05
RMJ082944.9+382754.4 127.441375 38.470261 0.386048 2.4e-05
RMJ082944.9+382754.4 127.441625 38.460781 0.390449 7.5e-05
RMJ082944.9+382754.4 127.442042 38.477572 0.392545 2.5e-05
RMJ082944.9+382754.4 127.445604 38.454483 0.396470 3.8e-05
RMJ082944.9+382754.4 127.446167 38.492906 0.396262 3.2e-05
RMJ082944.9+382754.4 127.446446 38.481736 0.394561 4.9e-05
RMJ082944.9+382754.4 127.450825 38.503122 0.397881 1.6e-05
RMJ082944.9+382754.4 127.450917 38.446456 0.399409 9.0e-06
RMJ082944.9+382754.4 127.451667 38.504856 0.395828 3.5e-05
RMJ082944.9+382754.4 127.454129 38.470972 0.395273 6.0e-05
RMJ082944.9+382754.4 127.454146 38.463856 0.400019 6.0e-06
RMJ082944.9+382754.4 127.454271 38.447989 0.400081 4.4e-05
RMJ082944.9+382754.4 127.457417 38.466822 0.341619 2.8e-05
RMJ082944.9+382754.4 127.461833 38.464344 0.394142 3.3e-05
RMJ082944.9+382754.4 127.462042 38.507656 0.388968 2.0e-05
RMJ082944.9+382754.4 127.462429 38.468603 0.396913 2.3e-05
RMJ082944.9+382754.4 127.462646 38.475131 0.360843 2.2e-05
RMJ082944.9+382754.4 127.462754 38.461567 0.397654 4.2e-05
RMJ082944.9+382754.4 127.464125 38.470031 0.394616 3.5e-05
RMJ082944.9+382754.4 127.464750 38.468261 0.401280 7.3e-05
RMJ082944.9+382754.4 127.465000 38.528825 0.385351 1.6e-05
RMJ082944.9+382754.4 127.467458 38.469264 0.342053 2.9e-05
RMJ082944.9+382754.4 127.468083 38.470961 0.401222 2.1e-05
RMJ082944.9+382754.4 127.469013 38.479258 0.391736 5.0e-05
RMJ082944.9+382754.4 127.469346 38.500861 0.402536 4.7e-05
RMJ082944.9+382754.4 127.474446 38.503083 0.381886 1.7e-05
RMJ082944.9+382754.4 127.474542 38.466978 0.397686 4.0e-05
RMJ082944.9+382754.4 127.475917 38.477733 0.394676 5.5e-05
RMJ082944.9+382754.4 127.476027 38.503714 0.687488 8.4e-05
RMJ082944.9+382754.4 127.479467 38.514133 0.390053 2.0e-05
RMJ082944.9+382754.4 127.481867 38.474058 0.400183 2.4e-05
RMJ082944.9+382754.4 127.484500 38.460375 0.401304 3.4e-05
RMJ082944.9+382754.4 127.485521 38.484683 0.398632 2.7e-05
RMJ082944.9+382754.4 127.485521 38.484683 0.398529 4.5e-05
RMJ082944.9+382754.4 127.485833 38.465514 0.389986 8.0e-06
RMJ082944.9+382754.4 127.486750 38.511311 0.401080 1.7e-05
RMJ082944.9+382754.4 127.487542 38.483044 0.398250 5.6e-05
RMJ082944.9+382754.4 127.489083 38.514075 0.398121 1.2e-05
RMJ082944.9+382754.4 127.491225 38.472192 0.389018 2.8e-05
RMJ082944.9+382754.4 127.491667 38.476317 0.518595 9.0e-06
RMJ082944.9+382754.4 127.493450 38.480503 0.398659 2.8e-05
RMJ082944.9+382754.4 127.493962 38.509208 0.360914 3.5e-05
RMJ082944.9+382754.4 127.498154 38.529089 0.441808 4.0e-06
RMJ082944.9+382754.4 127.499075 38.507828 0.398361 4.6e-05
RMJ082944.9+382754.4 127.504071 38.511828 0.344129 6.0e-06
RMJ082944.9+382754.4 127.504917 38.514333 0.392055 3.2e-05
RMJ082944.9+382754.4 127.507208 38.486722 0.391658 2.2e-05
RMJ082944.9+382754.4 127.515142 38.455131 0.391797 4.5e-05
RMJ082944.9+382754.4 127.518267 38.530269 0.361094 3.0e-06
RMJ082944.9+382754.4 127.521350 38.467194 0.390689 5.6e-05
RMJ082944.9+382754.4 127.521750 38.499614 0.292719 1.3e-05
RMJ082944.9+382754.4 127.521825 38.518003 0.317291 3.4e-05
RMJ082944.9+382754.4 127.522954 38.478561 0.264195 4.1e-05
RMJ082944.9+382754.4 127.525167 38.531433 0.394837 2.2e-05
RMJ082944.9+382754.4 127.527163 38.501708 0.518576 1.5e-05
RMJ082944.9+382754.4 127.527708 38.510117 0.317826 5.8e-05
RMJ082944.9+382754.4 127.528275 38.529014 0.393822 9.0e-06
RMJ082944.9+382754.4 127.528900 38.490636 0.264164 2.5e-05
RMJ082944.9+382754.4 127.534583 38.534408 0.392240 3.3e-05
RMJ082944.9+382754.4 127.535208 38.481344 0.653954 3.9e-05
RMJ082944.9+382754.4 127.536054 38.487869 0.397727 2.1e-05
RMJ082944.9+382754.4 127.536446 38.517003 0.270909 6.0e-06
RMJ082944.9+382754.4 127.538417 38.521342 0.087778 4.0e-06
RMJ082944.9+382754.4 127.538833 38.491758 0.339207 3.1e-05
RMJ082944.9+382754.4 127.542679 38.528622 0.398886 2.8e-05
RMJ082944.9+382754.4 127.543125 38.538611 0.281496 1.2e-05
RMJ082944.9+382754.4 127.543183 38.535689 0.230232 1.4e-05
RMJ082944.9+382754.4 127.545542 38.539219 0.388919 1.4e-05
RMJ082944.9+382754.4 127.546329 38.490706 0.262608 2.9e-05
RMJ082944.9+382754.4 127.548000 38.524464 0.292346 9.0e-06
RMJ082944.9+382754.4 127.549590 38.491290 0.505718 6.4e-05
RMJ082944.9+382754.4 127.565042 38.514717 0.263098 2.4e-05
RMJ082944.9+382754.4 127.568567 38.533078 0.245657 7.0e-06
RMJ082944.9+382754.4 127.568933 38.503922 0.396585 2.2e-05
RMJ082944.9+382754.4 127.570792 38.450628 0.487142 1.2e-04
RMJ082944.9+382754.4 127.571292 38.534528 0.224795 2.1e-05
RMJ082944.9+382754.4 127.574446 38.454997 0.230940 7.0e-06
RMJ082944.9+382754.4 127.578000 38.502869 0.482373 2.2e-05
RMJ082944.9+382754.4 127.578567 38.481528 0.396595 3.1e-05
RMJ092647.3+050004.0 141.651958  5.089764 0.479114 7.1e-05
RMJ092647.3+050004.0 141.655942  5.043561 0.225385 9.0e-06
RMJ092647.3+050004.0 141.657161  5.042831 0.225447 2.9e-05
RMJ092647.3+050004.0 141.660408  5.058922 0.456461 5.2e-05
RMJ092647.3+050004.0 141.665029  5.033211 0.460665 4.1e-05
RMJ092647.3+050004.0 141.669183  5.054583 0.455714 5.4e-05
RMJ092647.3+050004.0 141.669342  4.981856 0.291895 3.8e-05
RMJ092647.3+050004.0 141.672754  5.061136 0.477498 2.7e-05
RMJ092647.3+050004.0 141.677217  4.947958 0.454934 2.3e-05
RMJ092647.3+050004.0 141.677875  5.014636 0.466136 4.4e-05
RMJ092647.3+050004.0 141.679958  4.920969 0.458042 4.4e-05
RMJ092647.3+050004.0 141.680017  4.993928 0.463672 4.4e-05
RMJ092647.3+050004.0 141.680050  5.012906 0.465673 4.1e-05
RMJ092647.3+050004.0 141.680730  4.919730 0.359653 2.5e-05
RMJ092647.3+050004.0 141.680875  4.937308 0.744363 1.2e-05
RMJ092647.3+050004.0 141.682100  4.874153 0.581829 5.7e-05
RMJ092647.3+050004.0 141.682167  5.084131 0.460453 4.2e-05
RMJ092647.3+050004.0 141.683942  4.887022 0.473372 2.3e-05
RMJ092647.3+050004.0 141.684242  4.861725 0.456951 5.9e-05
RMJ092647.3+050004.0 141.684300  4.935042 0.383705 3.7e-05
RMJ092647.3+050004.0 141.684750  4.973917 0.658501 1.3e-05
RMJ092647.3+050004.0 141.685450  4.939711 0.265315 1.4e-05
RMJ092647.3+050004.0 141.687000  4.983072 0.453433 3.1e-05
RMJ092647.3+050004.0 141.687113  4.991064 0.449614 5.4e-05
RMJ092647.3+050004.0 141.687507  4.990828 0.472980 1.5e-04
RMJ092647.3+050004.0 141.687583  4.834564 0.462471 1.5e-05
RMJ092647.3+050004.0 141.688096  5.073172 0.453829 4.9e-05
RMJ092647.3+050004.0 141.688363  4.976636 0.507355 3.7e-05
RMJ092647.3+050004.0 141.689017  4.848947 0.463498 5.6e-05
RMJ092647.3+050004.0 141.689371  5.078217 0.461264 7.8e-05
RMJ092647.3+050004.0 141.690333  4.969008 0.449930 7.1e-05
RMJ092647.3+050004.0 141.690625  5.072339 0.467532 7.4e-05
RMJ092647.3+050004.0 141.691579  4.934133 0.421169 2.2e-05
RMJ092647.3+050004.0 141.691958  4.901481 0.263958 1.0e-05
RMJ092647.3+050004.0 141.692975  5.004211 0.451036 3.6e-05
RMJ092647.3+050004.0 141.693183  5.046297 0.464612 6.3e-05
RMJ092647.3+050004.0 141.693388  4.952117 0.225645 9.0e-06
RMJ092647.3+050004.0 141.693958  5.023903 0.461599 2.8e-05
RMJ092647.3+050004.0 141.694575  5.025358 0.464767 9.0e-05
RMJ092647.3+050004.0 141.695208  5.006725 0.458057 6.9e-05
RMJ092647.3+050004.0 141.695613  5.028536 0.463196 4.9e-05
RMJ092647.3+050004.0 141.695675  4.903403 0.318913 1.3e-05
RMJ092647.3+050004.0 141.695792  4.825589 0.508573 5.2e-05
RMJ092647.3+050004.0 141.695792  4.922419 0.357836 1.2e-05
RMJ092647.3+050004.0 141.696042  4.995725 0.464287 4.1e-05
RMJ092647.3+050004.0 141.696871  5.009036 0.454951 3.5e-05
RMJ092647.3+050004.0 141.697113  4.981203 0.447294 1.5e-05
RMJ092647.3+050004.0 141.697333  5.010728 0.458040 3.0e-05
RMJ092647.3+050004.0 141.697854  5.044022 0.468155 5.0e-05
RMJ092647.3+050004.0 141.698375  5.027108 0.462465 3.0e-05
RMJ092647.3+050004.0 141.698750  5.006014 0.455776 3.8e-05
RMJ092647.3+050004.0 141.698771  4.965728 0.457148 2.7e-05
RMJ092647.3+050004.0 141.698775  5.012642 0.460297 3.0e-05
RMJ092647.3+050004.0 141.699017  5.000847 0.467967 4.2e-05
RMJ092647.3+050004.0 141.699733  4.978147 0.461366 2.6e-05
RMJ092647.3+050004.0 141.699733  5.005447 0.447799 2.6e-05
RMJ092647.3+050004.0 141.699933  5.024731 0.458734 6.0e-05
RMJ092647.3+050004.0 141.699950  5.015683 0.454016 3.3e-05
RMJ092647.3+050004.0 141.701492  4.997128 0.245938 1.0e-05
RMJ092647.3+050004.0 141.701892  4.890269 0.600383 3.8e-05
RMJ092647.3+050004.0 141.702204  5.008500 0.458951 2.8e-05
RMJ092647.3+050004.0 141.702450  4.970878 0.464843 3.2e-05
RMJ092647.3+050004.0 141.702708  5.036894 0.460912 7.8e-05
RMJ092647.3+050004.0 141.704250  4.975717 0.449519 3.3e-05
RMJ092647.3+050004.0 141.704308  4.941297 0.466472 4.4e-05
RMJ092647.3+050004.0 141.704696  4.880344 0.375857 1.8e-05
RMJ092647.3+050004.0 141.705042  4.840525 0.377516 1.6e-05
RMJ092647.3+050004.0 141.705050  5.034003 0.465348 4.6e-05
RMJ092647.3+050004.0 141.705125  4.884614 0.317344 8.0e-06
RMJ092647.3+050004.0 141.705488  4.868758 0.352258 1.1e-05
RMJ092647.3+050004.0 141.705608  4.917258 0.123202 7.0e-06
RMJ092647.3+050004.0 141.705779  4.968783 0.359861 7.0e-06
RMJ092647.3+050004.0 141.705892  4.984867 0.317213 2.5e-05
RMJ092647.3+050004.0 141.707079  4.989444 0.462467 2.9e-05
RMJ092647.3+050004.0 141.707625  4.860164 0.317746 1.0e-05
RMJ092647.3+050004.0 141.707625  4.984656 0.259607 2.2e-05
RMJ092647.3+050004.0 141.707917  4.943253 0.454172 1.2e-05
RMJ092647.3+050004.0 141.708067  4.845156 0.377538 4.3e-05
RMJ092647.3+050004.0 141.708313  5.025661 0.449902 4.6e-05
RMJ092647.3+050004.0 141.708854  5.029022 0.458729 4.7e-05
RMJ092647.3+050004.0 141.710358  4.979506 0.464799 6.6e-05
RMJ092647.3+050004.0 141.710888  5.022022 0.465029 3.6e-05
RMJ092647.3+050004.0 141.711613  4.881414 0.472641 7.0e-06
RMJ092647.3+050004.0 141.711625  4.950258 0.255619 6.0e-06
RMJ092647.3+050004.0 141.711833  4.957600 0.451439 6.0e-05
RMJ092647.3+050004.0 141.712000  5.026883 0.308711 1.6e-05
RMJ092647.3+050004.0 141.712100  4.992211 0.408928 2.7e-05
RMJ092647.3+050004.0 141.712171  4.977214 0.451476 2.0e-05
RMJ092647.3+050004.0 141.712212  4.989739 0.409613 1.3e-05
RMJ092647.3+050004.0 141.712263  4.909867 0.239333 9.0e-06
RMJ092647.3+050004.0 141.712312  4.864878 0.376822 2.4e-05
RMJ092647.3+050004.0 141.712871  5.040461 0.463314 5.0e-05
RMJ092647.3+050004.0 141.712875  5.096575 0.467976 4.5e-05
RMJ092647.3+050004.0 141.713746  5.015631 0.464822 3.4e-05
RMJ092647.3+050004.0 141.713833  4.973750 0.460822 3.5e-05
RMJ092647.3+050004.0 141.713908  4.914425 0.560123 4.9e-05
RMJ092647.3+050004.0 141.714042  4.986847 0.410397 4.1e-05
RMJ092647.3+050004.0 141.714267  4.971539 0.450397 1.8e-05
RMJ092647.3+050004.0 141.714375  4.975319 0.466054 7.2e-05
RMJ092647.3+050004.0 141.714617  5.056275 0.414971 3.1e-05
RMJ092647.3+050004.0 141.715988  4.964703 0.346081 2.7e-05
RMJ092647.3+050004.0 141.716042  4.986478 0.456749 3.4e-05
RMJ092647.3+050004.0 141.716246  5.019642 0.462516 4.3e-05
RMJ092647.3+050004.0 141.717713  5.007972 0.227819 4.6e-05
RMJ092647.3+050004.0 141.717821  4.899467 0.263785 4.8e-05
RMJ092647.3+050004.0 141.717929  4.919161 0.384667 1.6e-05
RMJ092647.3+050004.0 141.718033  5.050139 0.458868 5.9e-05
RMJ092647.3+050004.0 141.718542  4.996653 0.381277 2.6e-05
RMJ092647.3+050004.0 141.719083  5.021644 0.317660 1.3e-05
RMJ092647.3+050004.0 141.719279  5.058222 0.467450 7.6e-05
RMJ092647.3+050004.0 141.719950  4.871239 0.465509 2.6e-05
RMJ092647.3+050004.0 141.720054  4.931208 0.460377 2.1e-05
RMJ092647.3+050004.0 141.721458  4.872400 0.465228 5.3e-05
RMJ092647.3+050004.0 141.721708  4.894417 0.362976 2.0e-05
RMJ092647.3+050004.0 141.722079  4.914264 0.385082 2.3e-05
RMJ092647.3+050004.0 141.722400  4.839067 0.262611 4.2e-05
RMJ092647.3+050004.0 141.722904  5.006822 0.457113 1.4e-05
RMJ092647.3+050004.0 141.723292  4.999586 0.470350 5.2e-05
RMJ092647.3+050004.0 141.723860  5.006350 0.456680 2.2e-05
RMJ092647.3+050004.0 141.724662  4.915436 0.384433 2.3e-05
RMJ092647.3+050004.0 141.724713  5.013050 0.455276 5.8e-05
RMJ092647.3+050004.0 141.725675  4.841211 0.385179 2.2e-05
RMJ092647.3+050004.0 141.725708  4.939417 0.258400 2.9e-05
RMJ092647.3+050004.0 141.725721  4.837703 0.367125 1.9e-05
RMJ092647.3+050004.0 141.727283  4.853178 0.377180 2.3e-05
RMJ092647.3+050004.0 141.727913  4.855542 0.460404 1.5e-05
RMJ092647.3+050004.0 141.728625  4.956731 0.258164 1.9e-05
RMJ092647.3+050004.0 141.728663  5.060219 0.660095 8.0e-06
RMJ092647.3+050004.0 141.729221  4.953194 0.374222 8.0e-06
RMJ092647.3+050004.0 141.729583  4.855872 0.376726 2.6e-05
RMJ092647.3+050004.0 141.729583  4.915992 0.385813 6.1e-05
RMJ092647.3+050004.0 141.730333  5.002511 0.374344 2.8e-05
RMJ092647.3+050004.0 141.733083  5.047119 0.470327 8.0e-05
RMJ092647.3+050004.0 141.734458  4.863108 0.377647 3.9e-05
RMJ092647.3+050004.0 141.734958  4.978903 0.658902 4.8e-05
RMJ092647.3+050004.0 141.735125  4.866261 0.377488 3.5e-05
RMJ092647.3+050004.0 141.735338  4.952006 0.452942 3.8e-05
RMJ092647.3+050004.0 141.736325  5.053136 0.222341 4.2e-05
RMJ092647.3+050004.0 141.737310  4.926680 0.264237 1.8e-05
RMJ092647.3+050004.0 141.737729  4.914839 0.353656 1.2e-05
RMJ092647.3+050004.0 141.740675  4.877931 0.466148 3.9e-05
RMJ092647.3+050004.0 141.741708  4.883531 0.593594 3.3e-05
RMJ092647.3+050004.0 141.742250  4.910361 0.774237 9.0e-05
RMJ092647.3+050004.0 141.743346  4.873333 0.262689 1.9e-05
RMJ092647.3+050004.0 141.744000  5.058392 0.225198 1.7e-05
RMJ092647.3+050004.0 141.746125  5.050761 0.456576 5.0e-05
RMJ092647.3+050004.0 141.748750  4.857814 0.083373 7.0e-06
RMJ092647.3+050004.0 141.752725  4.854622 0.358333 1.0e-05
RMJ092647.3+050004.0 141.752817  4.915992 0.446294 5.4e-05
RMJ092647.3+050004.0 141.753767  4.898192 0.591132 1.3e-05
RMJ092647.3+050004.0 141.756558  4.937861 0.619061 4.1e-05
RMJ092647.3+050004.0 141.759921  4.888589 0.384648 1.1e-05
RMJ092647.3+050004.0 141.760933  4.926275 0.740157 5.6e-05
RMJ092647.3+050004.0 141.770792  4.876500 0.385316 3.3e-05
RMJ092647.3+050004.0 141.771254  4.909656 0.255630 1.5e-05
RMJ092647.3+050004.0 141.775817  4.903519 0.661062 1.5e-05
RMJ092647.3+050004.0 141.776233  4.875267 0.957790 2.1e-05
RMJ104311.1+150151.9 160.743217 14.895808 0.530060 7.4e-05
RMJ104311.1+150151.9 160.747000 15.007006 0.468645 3.1e-05
RMJ104311.1+150151.9 160.747492 15.122772 0.517105 7.3e-05
RMJ104311.1+150151.9 160.747621 15.055392 0.470171 9.0e-06
RMJ104311.1+150151.9 160.747692 15.059553 0.333338 3.7e-05
RMJ104311.1+150151.9 160.747842 15.008878 0.435151 4.5e-05
RMJ104311.1+150151.9 160.749650 15.032519 0.428654 3.2e-05
RMJ104311.1+150151.9 160.750200 15.150289 0.467932 4.3e-05
RMJ104311.1+150151.9 160.751300 14.996053 0.153884 1.5e-05
RMJ104311.1+150151.9 160.755146 14.998200 0.432053 3.4e-05
RMJ104311.1+150151.9 160.755146 15.041425 0.430198 2.5e-05
RMJ104311.1+150151.9 160.755975 14.944719 0.466350 9.0e-05
RMJ104311.1+150151.9 160.756008 14.936833 0.431190 3.9e-05
RMJ104311.1+150151.9 160.756083 15.151644 0.411936 7.0e-05
RMJ104311.1+150151.9 160.757750 15.098617 0.430661 5.1e-05
RMJ104311.1+150151.9 160.758675 15.022064 0.567436 7.3e-05
RMJ104311.1+150151.9 160.759792 15.021142 0.430354 1.9e-05
RMJ104311.1+150151.9 160.760259 15.020078 0.430442 2.0e-05
RMJ104311.1+150151.9 160.761329 15.074969 0.423024 7.0e-06
RMJ104311.1+150151.9 160.762667 15.061086 0.628688 2.9e-05
RMJ104311.1+150151.9 160.762821 15.120289 0.562655 2.8e-05
RMJ104311.1+150151.9 160.763933 15.165881 0.203435 1.3e-05
RMJ104311.1+150151.9 160.764246 15.130058 0.409747 6.2e-05
RMJ104311.1+150151.9 160.764542 14.911844 0.467854 3.6e-05
RMJ104311.1+150151.9 160.764896 15.039508 0.569674 5.5e-05
RMJ104311.1+150151.9 160.767167 15.161397 0.433244 5.9e-05
RMJ104311.1+150151.9 160.767733 15.082364 0.423679 8.0e-06
RMJ104311.1+150151.9 160.769442 14.961872 0.356952 3.8e-05
RMJ104311.1+150151.9 160.770867 14.965403 0.429040 3.7e-05
RMJ104311.1+150151.9 160.771500 14.916056 0.457716 9.3e-05
RMJ104311.1+150151.9 160.771792 15.138858 0.202384 2.4e-05
RMJ104311.1+150151.9 160.772513 15.108903 0.403810 3.0e-06
RMJ104311.1+150151.9 160.773462 15.069444 0.630773 3.2e-05
RMJ104311.1+150151.9 160.773779 15.102917 0.326662 4.7e-05
RMJ104311.1+150151.9 160.775287 15.016350 0.793558 4.9e-05
RMJ104311.1+150151.9 160.779125 15.134831 0.203183 2.7e-05
RMJ104311.1+150151.9 160.779610 15.133726 0.202975 2.7e-05
RMJ104311.1+150151.9 160.779787 14.986511 0.549808 1.4e-05
RMJ104311.1+150151.9 160.780354 14.982294 0.200288 4.2e-05
RMJ104311.1+150151.9 160.780708 15.051161 0.569195 3.3e-05
RMJ104311.1+150151.9 160.780779 14.938483 0.100549 4.0e-06
RMJ104311.1+150151.9 160.781771 15.176378 0.627644 4.0e-05
RMJ104311.1+150151.9 160.782083 14.994525 0.433021 5.8e-05
RMJ104311.1+150151.9 160.782300 14.988794 0.430577 8.0e-05
RMJ104311.1+150151.9 160.783246 15.111050 0.456036 2.7e-05
RMJ104311.1+150151.9 160.783625 14.957025 0.430751 4.4e-05
RMJ104311.1+150151.9 160.785067 14.995986 0.684212 8.1e-05
RMJ104311.1+150151.9 160.786208 14.983950 0.201005 6.0e-06
RMJ104311.1+150151.9 160.786417 15.004525 0.409990 5.7e-05
RMJ104311.1+150151.9 160.789738 15.091169 0.561631 3.3e-05
RMJ104311.1+150151.9 160.789917 15.023450 0.371482 9.0e-06
RMJ104311.1+150151.9 160.790200 15.013753 0.314745 6.0e-06
RMJ104311.1+150151.9 160.790608 15.153203 0.354490 8.5e-05
RMJ104311.1+150151.9 160.791487 15.000594 0.437035 4.9e-05
RMJ104311.1+150151.9 160.792104 15.135703 0.412681 1.4e-04
RMJ104311.1+150151.9 160.792208 15.087403 0.564865 2.7e-05
RMJ104311.1+150151.9 160.792446 14.936286 0.567925 2.3e-05
RMJ104311.1+150151.9 160.792808 15.005019 0.426329 4.5e-05
RMJ104311.1+150151.9 160.792875 15.017275 0.430916 7.5e-05
RMJ104311.1+150151.9 160.793037 14.963275 0.429797 2.2e-05
RMJ104311.1+150151.9 160.793058 15.005314 0.429558 4.4e-05
RMJ104311.1+150151.9 160.793708 15.025189 0.429882 3.1e-05
RMJ104311.1+150151.9 160.793958 15.170375 0.205270 2.3e-05
RMJ104311.1+150151.9 160.794279 14.993728 0.211244 2.3e-05
RMJ104311.1+150151.9 160.794721 15.034986 0.372872 8.0e-06
RMJ104311.1+150151.9 160.794758 14.960928 0.429891 7.0e-05
RMJ104311.1+150151.9 160.796167 14.943756 0.427653 1.8e-05
RMJ104311.1+150151.9 160.796167 15.031081 0.466775 3.9e-05
RMJ104311.1+150151.9 160.796379 15.002514 0.430017 2.7e-05
RMJ104311.1+150151.9 160.797029 15.052436 0.487263 4.4e-05
RMJ104311.1+150151.9 160.797125 14.965644 0.500712 3.3e-05
RMJ104311.1+150151.9 160.797667 15.026897 0.435066 1.3e-04
RMJ104311.1+150151.9 160.797675 14.993278 0.376827 7.0e-06
RMJ104311.1+150151.9 160.798200 15.156222 0.429558 4.3e-05
RMJ104311.1+150151.9 160.798321 15.158136 0.429509 5.0e-05
RMJ104311.1+150151.9 160.798808 15.035436 0.431196 9.3e-05
RMJ104311.1+150151.9 160.798908 15.118047 0.707898 3.2e-05
RMJ104311.1+150151.9 160.799100 14.983992 0.432790 7.3e-05
RMJ104311.1+150151.9 160.799650 15.037392 0.429790 3.3e-05
RMJ104311.1+150151.9 160.799708 14.949853 0.295954 2.6e-05
RMJ104311.1+150151.9 160.800217 15.028914 0.430722 4.6e-05
RMJ104311.1+150151.9 160.800267 14.929647 0.567478 5.3e-05
RMJ104311.1+150151.9 160.800458 14.952528 0.565133 7.7e-05
RMJ104311.1+150151.9 160.801692 15.097103 0.392433 3.1e-05
RMJ104311.1+150151.9 160.802058 14.985447 0.428622 4.2e-05
RMJ104311.1+150151.9 160.802075 15.049939 0.487235 4.8e-05
RMJ104311.1+150151.9 160.802546 15.105742 0.200241 1.2e-05
RMJ104311.1+150151.9 160.802733 15.094628 0.302397 1.3e-05
RMJ104311.1+150151.9 160.802750 15.023322 0.431528 1.0e-04
RMJ104311.1+150151.9 160.802804 14.945544 0.457666 8.0e-06
RMJ104311.1+150151.9 160.803108 15.132103 0.433570 5.8e-05
RMJ104311.1+150151.9 160.803371 15.084822 0.302324 2.3e-05
RMJ104311.1+150151.9 160.803792 15.004611 0.428962 7.0e-05
RMJ104311.1+150151.9 160.804037 14.953033 0.467430 1.1e-04
RMJ104311.1+150151.9 160.804221 15.081886 0.564541 1.7e-04
RMJ104311.1+150151.9 160.804833 14.999025 0.466299 2.9e-05
RMJ104311.1+150151.9 160.805721 15.047772 0.427617 2.6e-05
RMJ104311.1+150151.9 160.806000 15.071506 0.358224 2.9e-05
RMJ104311.1+150151.9 160.806217 15.034011 0.372350 4.6e-05
RMJ104311.1+150151.9 160.806479 14.960139 0.430904 6.4e-05
RMJ104311.1+150151.9 160.806833 14.971506 0.566344 1.8e-05
RMJ104311.1+150151.9 160.806871 15.018381 0.429386 3.4e-05
RMJ104311.1+150151.9 160.806983 15.039694 0.453010 1.5e-05
RMJ104311.1+150151.9 160.807567 14.978322 0.384471 1.1e-05
RMJ104311.1+150151.9 160.810125 14.965417 0.429575 3.2e-05
RMJ104311.1+150151.9 160.810783 14.970583 0.332013 1.8e-05
RMJ104311.1+150151.9 160.810833 15.010083 0.421398 1.7e-05
RMJ104311.1+150151.9 160.812000 15.072875 0.428948 3.4e-05
RMJ104311.1+150151.9 160.812450 14.958572 0.429719 3.9e-05
RMJ104311.1+150151.9 160.812808 14.967667 0.430245 3.7e-05
RMJ104311.1+150151.9 160.813579 14.988639 0.423815 2.6e-05
RMJ104311.1+150151.9 160.814700 15.011783 0.493974 3.6e-05
RMJ104311.1+150151.9 160.815208 15.148850 0.410507 2.8e-05
RMJ104311.1+150151.9 160.816829 14.990597 0.389992 3.7e-05
RMJ104311.1+150151.9 160.816858 14.984575 0.421868 6.0e-06
RMJ104311.1+150151.9 160.816979 15.022475 0.201090 1.0e-05
RMJ104311.1+150151.9 160.817050 15.110372 0.344985 5.1e-05
RMJ104311.1+150151.9 160.817883 14.954039 0.430122 7.7e-05
RMJ104311.1+150151.9 160.817904 14.988328 0.427250 9.0e-06
RMJ104311.1+150151.9 160.818287 14.959783 0.314076 3.8e-05
RMJ104311.1+150151.9 160.820792 15.092825 0.548576 4.9e-05
RMJ104311.1+150151.9 160.820958 14.992069 0.421730 3.4e-05
RMJ104311.1+150151.9 160.821533 15.062525 0.468123 1.0e-05
RMJ104311.1+150151.9 160.823292 15.066314 0.539020 3.2e-05
RMJ104311.1+150151.9 160.824058 15.101128 0.302904 4.2e-05
RMJ104311.1+150151.9 160.824317 15.016839 0.403681 3.2e-05
RMJ104311.1+150151.9 160.825562 14.982175 0.457145 7.0e-06
RMJ104311.1+150151.9 160.825958 14.997039 0.465397 4.6e-05
RMJ104311.1+150151.9 160.826304 15.000797 0.388416 1.3e-05
RMJ104311.1+150151.9 160.826792 15.021608 0.392024 5.7e-05
RMJ104311.1+150151.9 160.829167 15.047208 0.488324 1.2e-05
RMJ104311.1+150151.9 160.830146 15.111822 0.429126 6.6e-05
RMJ104311.1+150151.9 160.830208 15.059886 0.302492 1.8e-05
RMJ104311.1+150151.9 160.832413 15.052436 0.201328 2.9e-05
RMJ104311.1+150151.9 160.834129 14.995008 0.468250 5.8e-05
RMJ104311.1+150151.9 160.836983 15.032375 0.430577 6.7e-05
RMJ104311.1+150151.9 160.841092 15.075836 0.468432 6.0e-05
RMJ104311.1+150151.9 160.841650 15.083439 0.433910 5.5e-05
RMJ104311.1+150151.9 160.841875 15.090872 0.305543 5.1e-05
RMJ104311.1+150151.9 160.844171 15.031169 0.295844 7.3e-05
RMJ104311.1+150151.9 160.844921 15.084253 0.490883 1.5e-05
RMJ104311.1+150151.9 160.846358 15.101533 0.539780 4.7e-05
RMJ104311.1+150151.9 160.847250 15.081961 0.429034 1.2e-04
RMJ104311.1+150151.9 160.848708 15.023747 0.429356 1.1e-04
RMJ104311.1+150151.9 160.848729 15.031967 0.433751 1.1e-04
RMJ104311.1+150151.9 160.852542 15.063753 0.469263 6.4e-05
RMJ104311.1+150151.9 160.856458 15.032250 0.433095 5.4e-05
RMJ104311.1+150151.9 160.857213 15.118150 0.469734 4.8e-05
RMJ104311.1+150151.9 160.857650 15.094175 0.215621 2.9e-05
RMJ104311.1+150151.9 160.857779 15.043550 0.612069 6.3e-05
RMJ104311.1+150151.9 160.858637 15.033139 0.385432 1.4e-04
RMJ104311.1+150151.9 160.861283 15.110697 0.824820 7.4e-05
RMJ104311.1+150151.9 160.861650 15.119869 0.429371 4.5e-05
RMJ104311.1+150151.9 160.863725 15.112500 0.429408 7.9e-05
RMJ104311.1+150151.9 160.867799 15.126802 0.395139 1.9e-05
RMJ104311.1+150151.9 160.867850 15.084764 0.454445 8.7e-05
RMJ104311.1+150151.9 160.889629 15.114708 0.315974 1.0e-05
RMJ121917.6+505432.8 184.507346 50.884194 0.542036 3.9e-05
RMJ121917.6+505432.8 184.514558 50.879517 0.502043 1.5e-05
RMJ121917.6+505432.8 184.516383 50.868947 0.470422 1.6e-05
RMJ121917.6+505432.8 184.516900 50.883464 0.539852 6.8e-05
RMJ121917.6+505432.8 184.520300 50.877428 0.549458 4.1e-05
RMJ121917.6+505432.8 184.526858 50.851567 0.538759 4.9e-05
RMJ121917.6+505432.8 184.530054 50.895333 0.541936 9.1e-05
RMJ121917.6+505432.8 184.533575 50.874331 0.519571 3.5e-05
RMJ121917.6+505432.8 184.536458 50.900364 0.541453 5.6e-05
RMJ121917.6+505432.8 184.537037 50.848411 0.238567 1.3e-05
RMJ121917.6+505432.8 184.538579 50.881498 0.393070 2.8e-05
RMJ121917.6+505432.8 184.539500 50.914686 0.549858 2.5e-05
RMJ121917.6+505432.8 184.551721 50.883392 0.392370 1.9e-05
RMJ121917.6+505432.8 184.553583 50.899069 0.426126 6.4e-05
RMJ121917.6+505432.8 184.553625 50.885886 0.265260 1.4e-05
RMJ121917.6+505432.8 184.553771 50.894856 0.192036 9.0e-06
RMJ121917.6+505432.8 184.556902 50.906538 0.382814 3.2e-05
RMJ121917.6+505432.8 184.559108 50.913817 0.625375 3.2e-05
RMJ121917.6+505432.8 184.563000 50.888508 0.554962 7.2e-05
RMJ121917.6+505432.8 184.568754 50.882783 0.392370 8.0e-06
RMJ121917.6+505432.8 184.578671 50.896631 0.549275 1.4e-05
RMJ121917.6+505432.8 184.579646 50.884083 0.263684 6.3e-05
RMJ121917.6+505432.8 184.581312 50.896436 0.624842 4.7e-05
RMJ121917.6+505432.8 184.585696 50.909250 0.469405 5.3e-05
RMJ121917.6+505432.8 184.587442 50.869772 0.392370 5.8e-05
RMJ121917.6+505432.8 184.588129 50.901331 0.626593 1.7e-04
RMJ121917.6+505432.8 184.589083 50.908125 0.625692 1.2e-05
RMJ121917.6+505432.8 184.589429 50.917061 0.385816 5.7e-05
RMJ121917.6+505432.8 184.590736 50.903212 0.391970 9.0e-05
RMJ121917.6+505432.8 184.605513 50.895265 0.384815 2.0e-05
RMJ121917.6+505432.8 184.608421 50.886031 0.541778 1.1e-04
RMJ121917.6+505432.8 184.613650 50.899678 0.268137 3.5e-05
RMJ121917.6+505432.8 184.622292 50.915756 0.555462 1.8e-05
RMJ121917.6+505432.8 184.623462 50.893333 0.267587 2.5e-05
RMJ121917.6+505432.8 184.626162 50.898208 0.390719 6.4e-05
RMJ121917.6+505432.8 184.626725 50.920400 0.558214 6.0e-05
RMJ121917.6+505432.8 184.636687 50.868172 0.481229 1.1e-05
RMJ121917.6+505432.8 184.645138 50.889181 0.392970 4.1e-05
RMJ121917.6+505432.8 184.648096 50.868217 0.396172 3.4e-05
RMJ121917.6+505432.8 184.648738 50.885878 0.393421 4.9e-05
RMJ121917.6+505432.8 184.653542 50.865125 0.930971 4.0e-05
RMJ121917.6+505432.8 184.655104 50.889081 0.391069 1.5e-04
RMJ121917.6+505432.8 184.655854 50.889842 0.239852 1.5e-05
RMJ121917.6+505432.8 184.656583 50.911117 0.393120 2.4e-05
RMJ121917.6+505432.8 184.657708 50.893953 0.383564 1.1e-05
RMJ121917.6+505432.8 184.659821 50.869233 0.396047 5.8e-05
RMJ121917.6+505432.8 184.662383 50.888719 0.389768 4.4e-05
RMJ121917.6+505432.8 184.665188 50.905464 0.388217 4.8e-05
RMJ121917.6+505432.8 184.666200 50.907597 0.555595 4.5e-05
RMJ121917.6+505432.8 184.666388 50.899267 0.389818 1.4e-04
RMJ121917.6+505432.8 184.666721 50.883431 0.392620 1.5e-04
RMJ121917.6+505432.8 184.670312 50.883672 0.392120 1.8e-05
RMJ121917.6+505432.8 184.670717 50.904125 0.555996 2.4e-04
RMJ121917.6+505432.8 184.677500 50.888106 0.389568 4.6e-05
RMJ121917.6+505432.8 184.677796 50.926586 0.557897 2.7e-05
RMJ121917.6+505432.8 184.678012 50.904294 0.312116 2.0e-05
RMJ121917.6+505432.8 184.679683 50.893794 0.539751 6.3e-05
RMJ121917.6+505432.8 184.683946 50.896772 0.391870 3.3e-05
RMJ121917.6+505432.8 184.685126 50.905851 0.239184 7.3e-05
RMJ121917.6+505432.8 184.701296 50.902922 0.555812 3.1e-05
RMJ121917.6+505432.8 184.701467 50.919565 0.384515 1.1e-05
RMJ121917.6+505432.8 184.705912 50.924770 0.383547 4.2e-05
RMJ121917.6+505432.8 184.716325 50.885281 0.469538 1.7e-04
RMJ121917.6+505432.8 184.717050 50.901833 0.561232 5.6e-05
RMJ121917.6+505432.8 184.717062 50.924592 0.384865 3.9e-05
RMJ121917.6+505432.8 184.741409 50.907290 0.471106 3.1e-05
RMJ121917.6+505432.8 184.741992 50.907881 0.471506 6.6e-05
RMJ121917.6+505432.8 184.750742 50.927853 0.552927 6.2e-05
RMJ121917.6+505432.8 184.751587 50.919567 0.387492 1.2e-04
RMJ121917.6+505432.8 184.756700 50.885686 0.468471 1.8e-05
RMJ121917.6+505432.8 184.756867 50.906967 0.547140 4.6e-05
RMJ121917.6+505432.8 184.757171 50.916533 0.543004 7.4e-05
RMJ121917.6+505432.8 184.761542 50.911006 0.539134 2.7e-05
RMJ121917.6+505432.8 184.761974 50.911439 0.538968 2.2e-05
RMJ121917.6+505432.8 184.769772 50.918391 0.368254 4.2e-05
RMJ121917.6+505432.8 184.770171 50.918794 0.367854 1.8e-04
RMJ121917.6+505432.8 184.770679 50.891992 0.633647 5.3e-05
RMJ121917.6+505432.8 184.772500 50.913497 0.561229 1.3e-04
RMJ121917.6+505432.8 184.773392 50.928431 0.385665 6.8e-05
RMJ121917.6+505432.8 184.774083 50.916556 0.549992 5.8e-05
RMJ121917.6+505432.8 184.774867 50.918144 0.564802 5.0e-05
RMJ121917.6+505432.8 184.775025 50.900894 0.384665 4.2e-05
RMJ121917.6+505432.8 184.780296 50.918731 0.470872 2.3e-04
RMJ121917.6+505432.8 184.785754 50.919428 0.556479 7.4e-05
RMJ121917.6+505432.8 184.788671 50.894189 0.547190 1.1e-04
RMJ121917.6+505432.8 184.788950 50.901325 0.541403 1.0e-04
RMJ121917.6+505432.8 184.789667 50.907789 0.548524 7.4e-05
RMJ121917.6+505432.8 184.792988 50.912153 0.555862 1.8e-03
RMJ121917.6+505432.8 184.795321 50.967867 0.549591 9.8e-05
RMJ121917.6+505432.8 184.796579 50.948872 0.468604 6.4e-05
RMJ121917.6+505432.8 184.796758 50.962367 0.559331 4.0e-05
RMJ121917.6+505432.8 184.796892 50.912458 0.550475 1.5e-04
RMJ121917.6+505432.8 184.798037 50.954108 0.554261 1.0e-04
RMJ121917.6+505432.8 184.799317 50.913136 0.383814 8.2e-05
RMJ121917.6+505432.8 184.800883 50.909661 0.550525 3.5e-05
RMJ121917.6+505432.8 184.801500 50.896358 0.565152 1.1e-05
RMJ121917.6+505432.8 184.807033 50.903297 0.550826 1.9e-04
RMJ121917.6+505432.8 184.807804 50.914333 0.543587 6.4e-05
RMJ121917.6+505432.8 184.812133 50.899078 0.557146 1.2e-05
RMJ121917.6+505432.8 184.813517 50.909042 0.551276 7.1e-05
RMJ121917.6+505432.8 184.816367 50.909103 0.546289 9.8e-05
RMJ121917.6+505432.8 184.818642 50.920742 0.542253 6.9e-05
RMJ121917.6+505432.8 184.823179 50.908992 0.547323 4.5e-05
RMJ121917.6+505432.8 184.823321 50.967042 0.546606 8.4e-05
RMJ121917.6+505432.8 184.835417 50.899572 0.546873 3.9e-05
RMJ121917.6+505432.8 184.836217 50.945575 0.541102 4.5e-05
RMJ121917.6+505432.8 184.843807 50.942525 0.543721 2.5e-05
RMJ121917.6+505432.8 184.844733 50.903417 0.553277 5.9e-05
RMJ121917.6+505432.8 184.848029 50.955986 0.560132 3.8e-05
RMJ121917.6+505432.8 184.848967 50.934436 0.462066 9.3e-05
RMJ121917.6+505432.8 184.854108 50.901000 0.550075 1.1e-04
RMJ121917.6+505432.8 184.855633 50.968711 0.239985 2.0e-06
RMJ121917.6+505432.8 184.856833 50.947467 0.553277 3.3e-05
RMJ121917.6+505432.8 184.857154 50.964564 0.367353 1.7e-05
RMJ121917.6+505432.8 184.863092 50.910675 0.552927 6.8e-05
RMJ121917.6+505432.8 184.868129 50.908025 0.539852 1.6e-04
RMJ121917.6+505432.8 184.872375 50.950853 0.469271 2.6e-05
RMJ121917.6+505432.8 184.887929 50.941267 0.697907 2.2e-04
RMJ121917.6+505432.8 184.888471 50.963131 0.474658 4.0e-05
RMJ121917.6+505432.8 184.898950 50.944417 0.323024 1.0e-05
RMJ121917.6+505432.8 184.902421 50.916906 0.773741 1.1e-04
RMJ121917.6+505432.8 184.917379 50.922292 0.202093 1.3e-05
RMJ121917.6+505432.8 184.929367 50.916572 0.371556 3.5e-05
RMJ125725.9+365429.4 194.221121 36.820183 0.454411 9.0e-05
RMJ125725.9+365429.4 194.225863 36.781842 0.509431 8.4e-05
RMJ125725.9+365429.4 194.230212 36.802389 0.522590 1.8e-04
RMJ125725.9+365429.4 194.232358 36.831231 0.489718 1.2e-04
RMJ125725.9+365429.4 194.234704 36.823336 0.516719 2.2e-05
RMJ125725.9+365429.4 194.239850 36.779736 0.560165 1.4e-04
RMJ125725.9+365429.4 194.240180 36.832047 0.621006 1.1e-05
RMJ125725.9+365429.4 194.241021 36.832228 0.490969 7.2e-05
RMJ125725.9+365429.4 194.245671 36.858144 0.378911 7.7e-05
RMJ125725.9+365429.4 194.250779 36.819414 0.533931 1.2e-04
RMJ125725.9+365429.4 194.255613 36.843333 0.507597 2.6e-04
RMJ125725.9+365429.4 194.256708 36.807792 0.302093 5.8e-05
RMJ125725.9+365429.4 194.263733 36.784389 0.457030 1.5e-04
RMJ125725.9+365429.4 194.264046 36.771522 0.456546 6.8e-05
RMJ125725.9+365429.4 194.265442 36.789467 0.457430 1.7e-04
RMJ125725.9+365429.4 194.266138 36.841500 0.780629 6.7e-05
RMJ125725.9+365429.4 194.284696 36.856267 0.533981 1.2e-05
RMJ125725.9+365429.4 194.285063 36.786747 0.529711 5.9e-05
RMJ125725.9+365429.4 194.292737 36.877497 0.525926 9.9e-05
RMJ125725.9+365429.4 194.296304 36.865939 0.587483 6.1e-05
RMJ125725.9+365429.4 194.300813 36.843503 0.185766 2.2e-05
RMJ125725.9+365429.4 194.304137 36.902919 0.530962 5.2e-05
RMJ125725.9+365429.4 194.307804 36.895733 0.516986 1.9e-04
RMJ125725.9+365429.4 194.308208 36.851467 0.466419 1.8e-04
RMJ125725.9+365429.4 194.315483 36.877728 0.530512 5.8e-05
RMJ125725.9+365429.4 194.319479 36.860631 0.489418 1.9e-04
RMJ125725.9+365429.4 194.331392 36.899878 0.531262 2.9e-04
RMJ125725.9+365429.4 194.331808 36.906722 0.530562 8.8e-05
RMJ125725.9+365429.4 194.332621 36.975500 0.318254 4.7e-05
RMJ125725.9+365429.4 194.333979 36.875131 0.504978 2.8e-04
RMJ125725.9+365429.4 194.336571 36.901497 0.530862 6.0e-05
RMJ125725.9+365429.4 194.339462 36.990103 0.253727 5.9e-05
RMJ125725.9+365429.4 194.339787 36.982503 0.231930 2.2e-05
RMJ125725.9+365429.4 194.339963 36.842589 0.361132 5.0e-05
RMJ125725.9+365429.4 194.341575 36.888822 0.464618 1.1e-04
RMJ125725.9+365429.4 194.342650 36.936125 0.670138 5.0e-05
RMJ125725.9+365429.4 194.342904 36.920558 0.525892 1.5e-04
RMJ125725.9+365429.4 194.344658 36.873486 0.696956 4.5e-05
RMJ125725.9+365429.4 194.350225 36.975250 0.572824 2.9e-05
RMJ125725.9+365429.4 194.351733 36.858019 0.531529 1.6e-04
RMJ125725.9+365429.4 194.351796 36.946472 0.525575 7.2e-05
RMJ125725.9+365429.4 194.355292 36.910192 0.531212 8.1e-05
RMJ125725.9+365429.4 194.363008 36.921978 0.530487 8.1e-05
RMJ125725.9+365429.4 194.365721 36.918100 0.505195 1.9e-05
RMJ125725.9+365429.4 194.369179 36.921547 0.526509 7.8e-05
RMJ125725.9+365429.4 194.370050 36.963022 0.529528 1.5e-04
RMJ125725.9+365429.4 194.370408 36.893650 0.489818 8.4e-05
RMJ125725.9+365429.4 194.372480 36.895050 0.368154 2.8e-05
RMJ125725.9+365429.4 194.380817 36.946053 0.526759 9.1e-05
RMJ125725.9+365429.4 194.397471 36.975808 0.630085 7.5e-05
RMJ125725.9+365429.4 194.427808 36.968153 0.278094 5.1e-05
RMJ132724.2+534656.5 201.611308 53.882717 0.366065 3.7e-05
RMJ132724.2+534656.5 201.612325 53.896728 0.364569 2.9e-05
RMJ132724.2+534656.5 201.613225 53.910308 0.464334 5.8e-05
RMJ132724.2+534656.5 201.615862 53.853283 0.393215 5.2e-05
RMJ132724.2+534656.5 201.617117 53.912158 0.523776 2.3e-05
RMJ132724.2+534656.5 201.617754 53.894592 0.368649 2.5e-05
RMJ132724.2+534656.5 201.618771 53.860297 0.371699 7.0e-06
RMJ132724.2+534656.5 201.627417 53.854564 0.409189 1.1e-04
RMJ132724.2+534656.5 201.630600 53.869081 0.365339 3.9e-05
RMJ132724.2+534656.5 201.631242 53.859772 0.856403 6.2e-05
RMJ132724.2+534656.5 201.631379 53.876511 0.396244 5.1e-05
RMJ132724.2+534656.5 201.637233 53.876558 0.391913 9.0e-06
RMJ132724.2+534656.5 201.639192 53.896278 0.367187 3.6e-05
RMJ132724.2+534656.5 201.641183 53.899969 0.501771 4.8e-05
RMJ132724.2+534656.5 201.643413 53.914033 0.508350 6.4e-05
RMJ132724.2+534656.5 201.643667 53.896897 0.503175 5.7e-05
RMJ132724.2+534656.5 201.644025 53.919458 0.360165 7.2e-05
RMJ132724.2+534656.5 201.646125 53.877439 0.366535 2.8e-05
RMJ132724.2+534656.5 201.647492 53.924614 0.407485 1.8e-05
RMJ132724.2+534656.5 201.647775 53.901439 0.501301 9.4e-05
RMJ132724.2+534656.5 201.647958 53.906583 0.368767 4.1e-05
RMJ132724.2+534656.5 201.648896 53.869553 0.618418 5.6e-05
RMJ132724.2+534656.5 201.650392 53.866539 0.394067 5.5e-05
RMJ132724.2+534656.5 201.653525 53.875892 0.524191 1.3e-05
RMJ132724.2+534656.5 201.656313 53.828222 0.447516 1.8e-05
RMJ132724.2+534656.5 201.656621 53.898308 0.504107 4.2e-05
RMJ132724.2+534656.5 201.658963 53.921425 0.312760 2.0e-05
RMJ132724.2+534656.5 201.659583 53.916719 0.502339 9.3e-05
RMJ132724.2+534656.5 201.662096 53.931033 0.313076 2.0e-05
RMJ132724.2+534656.5 201.662425 53.885014 0.318408 2.8e-05
RMJ132724.2+534656.5 201.663708 53.861639 0.398566 3.2e-05
RMJ132724.2+534656.5 201.664283 53.893975 0.392095 7.0e-06
RMJ132724.2+534656.5 201.669833 53.867442 0.524785 2.3e-05
RMJ132724.2+534656.5 201.670821 53.863300 0.390862 2.2e-05
RMJ132724.2+534656.5 201.671079 53.902522 0.358675 4.4e-05
RMJ132724.2+534656.5 201.671733 53.875536 0.312979 3.5e-05
RMJ132724.2+534656.5 201.673458 53.835444 0.392923 2.3e-05
RMJ132724.2+534656.5 201.675500 53.911908 0.360832 3.6e-05
RMJ132724.2+534656.5 201.676738 53.819603 0.229951 2.1e-05
RMJ132724.2+534656.5 201.677954 53.831078 0.392022 9.7e-05
RMJ132724.2+534656.5 201.678304 53.864892 0.392864 3.4e-05
RMJ132724.2+534656.5 201.679458 53.907486 0.358398 1.8e-05
RMJ132724.2+534656.5 201.679792 53.876356 0.368080 2.3e-05
RMJ132724.2+534656.5 201.680750 53.840522 0.392577 3.3e-05
RMJ132724.2+534656.5 201.681350 53.838764 0.392825 1.7e-05
RMJ132724.2+534656.5 201.681921 53.863706 0.395923 7.6e-05
RMJ132724.2+534656.5 201.682504 53.882867 0.392337 2.4e-05
RMJ132724.2+534656.5 201.685354 53.817786 0.392632 2.9e-05
RMJ132724.2+534656.5 201.687525 53.849519 0.397097 2.6e-05
RMJ132724.2+534656.5 201.687658 53.854317 0.501543 5.2e-05
RMJ132724.2+534656.5 201.689092 53.829803 0.391694 1.8e-05
RMJ132724.2+534656.5 201.691954 53.868967 0.365216 2.2e-05
RMJ132724.2+534656.5 201.692762 53.875969 0.503018 4.1e-05
RMJ132724.2+534656.5 201.694425 53.873994 0.501113 5.2e-05
RMJ132724.2+534656.5 201.696242 53.884722 0.367153 3.1e-05
RMJ132724.2+534656.5 201.698250 53.862544 0.396607 5.0e-05
RMJ132724.2+534656.5 201.698704 53.834314 0.388281 3.8e-05
RMJ132724.2+534656.5 201.699779 53.838892 0.396019 3.1e-05
RMJ132724.2+534656.5 201.701887 53.822269 0.410662 3.0e-05
RMJ132724.2+534656.5 201.703592 53.823781 0.204366 1.3e-05
RMJ132724.2+534656.5 201.705458 53.822436 0.410729 5.0e-05
RMJ132724.2+534656.5 201.708417 53.864269 0.366843 5.0e-06
RMJ132724.2+534656.5 201.714004 53.836650 0.386408 5.2e-05
RMJ132724.2+534656.5 201.719521 53.873328 0.357640 9.0e-06
RMJ132724.2+534656.5 201.721000 53.857633 0.389401 2.0e-05
RMJ132724.2+534656.5 201.721621 53.869422 0.699113 1.7e-05
RMJ132724.2+534656.5 201.722279 53.824400 0.392888 2.8e-05
RMJ132724.2+534656.5 201.724533 53.827606 0.390565 3.0e-05
RMJ132724.2+534656.5 201.725279 53.832525 0.413485 4.5e-05
RMJ132724.2+534656.5 201.726017 53.825900 0.392784 2.9e-05
RMJ132724.2+534656.5 201.727700 53.855628 0.481695 6.5e-05
RMJ132724.2+534656.5 201.728071 53.823311 0.536980 5.9e-05
RMJ132724.2+534656.5 201.730875 53.819222 0.388142 5.5e-05
RMJ132724.2+534656.5 201.732708 53.860614 0.393844 6.3e-05
RMJ132724.2+534656.5 201.732863 53.823433 0.103473 1.0e-05
RMJ132724.2+534656.5 201.734500 53.869600 0.394219 2.3e-05
RMJ132724.2+534656.5 201.736608 53.818658 0.389402 4.6e-05
RMJ132724.2+534656.5 201.737483 53.869042 0.406792 3.7e-05
RMJ132724.2+534656.5 201.739888 53.847300 0.526533 3.7e-05
RMJ132724.2+534656.5 201.740312 53.821489 0.392805 3.1e-05
RMJ132724.2+534656.5 201.743904 53.805042 0.391493 3.5e-05
RMJ132724.2+534656.5 201.745208 53.814617 0.389838 6.9e-05
RMJ132724.2+534656.5 201.746375 53.819022 0.393531 4.0e-05
RMJ132724.2+534656.5 201.749192 53.853647 0.408469 4.5e-05
RMJ132724.2+534656.5 201.749613 53.872228 0.408484 1.9e-05
RMJ132724.2+534656.5 201.751992 53.846464 0.392061 7.3e-05
RMJ132724.2+534656.5 201.756396 53.837272 0.366629 9.0e-06
RMJ132724.2+534656.5 201.757000 53.829060 0.442565 7.0e-06
RMJ132724.2+534656.5 201.757387 53.828569 0.396517 2.0e-05
RMJ132724.2+534656.5 201.758996 53.864989 0.390855 2.9e-05
RMJ132724.2+534656.5 201.761704 53.827242 0.390255 3.4e-05
RMJ132724.2+534656.5 201.762721 53.830903 0.392888 4.1e-05
RMJ132724.2+534656.5 201.764721 53.826250 0.388795 7.8e-05
RMJ132724.2+534656.5 201.766996 53.792456 0.390235 4.3e-05
RMJ132724.2+534656.5 201.770017 53.842067 0.394919 3.2e-05
RMJ132724.2+534656.5 201.771579 53.806297 0.391110 1.8e-05
RMJ132724.2+534656.5 201.772592 53.850081 0.525774 2.9e-05
RMJ132724.2+534656.5 201.777127 53.804377 0.397285 1.9e-05
RMJ132724.2+534656.5 201.778496 53.802564 0.391736 3.4e-05
RMJ132724.2+534656.5 201.778900 53.810570 0.234712 1.0e-05
RMJ132724.2+534656.5 201.779080 53.810000 0.234702 9.0e-06
RMJ132724.2+534656.5 201.779212 53.861269 0.370713 1.6e-05
RMJ132724.2+534656.5 201.781983 53.831389 0.394910 2.5e-05
RMJ132724.2+534656.5 201.782304 53.833928 0.390889 5.3e-05
RMJ132724.2+534656.5 201.783608 53.790247 0.735112 3.7e-05
RMJ132724.2+534656.5 201.785700 53.825233 0.393861 7.2e-05
RMJ132724.2+534656.5 201.786375 53.805903 0.391102 6.3e-05
RMJ132724.2+534656.5 201.788058 53.827933 0.234595 1.8e-05
RMJ132724.2+534656.5 201.791379 53.775561 0.414717 3.5e-05
RMJ132724.2+534656.5 201.796200 53.842628 0.365835 1.2e-05
RMJ132724.2+534656.5 201.800896 53.838178 0.366912 1.4e-05
RMJ132724.2+534656.5 201.803117 53.768817 0.418500 3.8e-05
RMJ132724.2+534656.5 201.803675 53.780975 0.394675 1.9e-05
RMJ132724.2+534656.5 201.803967 53.804133 0.391776 3.0e-05
RMJ132724.2+534656.5 201.804292 53.811897 0.415251 4.1e-05
RMJ132724.2+534656.5 201.806396 53.759153 0.372184 8.1e-05
RMJ132724.2+534656.5 201.808267 53.808308 0.357869 4.0e-06
RMJ132724.2+534656.5 201.811825 53.783100 0.395910 4.9e-05
RMJ132724.2+534656.5 201.812117 53.784964 0.395278 2.1e-05
RMJ132724.2+534656.5 201.813175 53.780119 0.411502 2.6e-05
RMJ132724.2+534656.5 201.813708 53.792750 0.455445 2.9e-05
RMJ132724.2+534656.5 201.815533 53.816947 0.393941 3.7e-05
RMJ132724.2+534656.5 201.816592 53.817425 0.455919 1.5e-05
RMJ132724.2+534656.5 201.817854 53.742786 0.401719 9.0e-06
RMJ132724.2+534656.5 201.819583 53.816164 0.393197 2.4e-05
RMJ132724.2+534656.5 201.820192 53.803631 0.394035 3.9e-05
RMJ132724.2+534656.5 201.824812 53.777661 0.392806 7.3e-05
RMJ132724.2+534656.5 201.826646 53.750408 0.292883 1.0e-05
RMJ132724.2+534656.5 201.829187 53.800572 0.412531 2.1e-05
RMJ132724.2+534656.5 201.830942 53.721858 0.272069 2.6e-05
RMJ132724.2+534656.5 201.830942 53.721858 0.272056 1.7e-05
RMJ132724.2+534656.5 201.834500 53.807481 0.413710 5.1e-05
RMJ132724.2+534656.5 201.836971 53.738811 0.370814 2.3e-05
RMJ132724.2+534656.5 201.841583 53.816689 0.457298 2.1e-05
RMJ132724.2+534656.5 201.842550 53.807528 0.411316 2.9e-05
RMJ132724.2+534656.5 201.842933 53.797625 0.415259 5.3e-05
RMJ132724.2+534656.5 201.844237 53.736761 0.396655 3.3e-05
RMJ132724.2+534656.5 201.845033 53.815217 0.407908 1.3e-05
RMJ132724.2+534656.5 201.846375 53.764942 0.402286 1.0e-05
RMJ132724.2+534656.5 201.847663 53.793767 0.407265 7.3e-05
RMJ132724.2+534656.5 201.847917 53.788297 0.407791 4.5e-05
RMJ132724.2+534656.5 201.848316 53.792899 0.391325 3.4e-05
RMJ132724.2+534656.5 201.848396 53.783611 0.412610 4.7e-05
RMJ132724.2+534656.5 201.848425 53.786275 0.414503 3.8e-05
RMJ132724.2+534656.5 201.850029 53.799083 0.415125 5.1e-05
RMJ132724.2+534656.5 201.850383 53.787861 0.411832 4.6e-05
RMJ132724.2+534656.5 201.850708 53.769731 0.394420 3.5e-05
RMJ132724.2+534656.5 201.852275 53.738606 0.397674 4.2e-05
RMJ132724.2+534656.5 201.854017 53.729658 0.407082 8.2e-05
RMJ132724.2+534656.5 201.856654 53.808728 0.410024 2.9e-05
RMJ132724.2+534656.5 201.856692 53.724067 0.404205 4.3e-05
RMJ132724.2+534656.5 201.857750 53.795531 0.468365 1.0e-05
RMJ132724.2+534656.5 201.858275 53.784692 0.411817 9.1e-05
RMJ132724.2+534656.5 201.858708 53.776217 0.414509 1.5e-05
RMJ132724.2+534656.5 201.861125 53.782381 0.404631 5.4e-05
RMJ132724.2+534656.5 201.861229 53.786350 0.405805 3.4e-05
RMJ132724.2+534656.5 201.861283 53.769169 0.409012 5.8e-05
RMJ132724.2+534656.5 201.861604 53.772786 0.417810 3.7e-05
RMJ132724.2+534656.5 201.870333 53.733378 0.404215 2.9e-05
RMJ132724.2+534656.5 201.872754 53.726650 0.396073 8.0e-05
RMJ132724.2+534656.5 201.875825 53.786100 0.417562 2.9e-05
RMJ132724.2+534656.5 201.876550 53.727719 0.396291 6.0e-05
RMJ132724.2+534656.5 201.877292 53.797794 0.413787 3.7e-05
RMJ132724.2+534656.5 201.880725 53.772128 0.413389 9.5e-05
RMJ132724.2+534656.5 201.881625 53.728722 0.319419 3.7e-05
RMJ132724.2+534656.5 201.881850 53.764319 0.430688 1.1e-04
RMJ132724.2+534656.5 201.882421 53.755236 0.459893 4.7e-05
RMJ132724.2+534656.5 201.883875 53.749033 0.430773 1.8e-05
RMJ132724.2+534656.5 201.889554 53.753664 0.392304 8.0e-05
RMJ132724.2+534656.5 201.890371 53.766650 0.431140 8.3e-05
RMJ132724.2+534656.5 201.890917 53.767661 0.413610 1.4e-04
RMJ132724.2+534656.5 201.899667 53.728625 0.396689 5.0e-05
RMJ132724.2+534656.5 201.901921 53.771269 0.326609 3.4e-05
RMJ132724.2+534656.5 201.903929 53.706986 0.530110 2.7e-05
RMJ132724.2+534656.5 201.905896 53.731714 0.395308 3.9e-05
RMJ132724.2+534656.5 201.908450 53.752125 0.389048 2.7e-05
RMJ132724.2+534656.5 201.910679 53.744156 0.106300 6.0e-06
RMJ132724.2+534656.5 201.914850 53.722864 0.605257 1.9e-05
RMJ132724.2+534656.5 201.915333 53.725631 0.371495 4.6e-05
RMJ132724.2+534656.5 201.918575 53.726581 0.373004 2.3e-05
RMJ132724.2+534656.5 201.923529 53.716836 0.372858 6.1e-05
RMJ132724.2+534656.5 201.934050 53.718817 0.513674 3.4e-05
RMJ132724.2+534656.5 201.935413 53.755458 0.106301 1.4e-05
RMJ132724.2+534656.5 201.942750 53.735892 0.373010 5.1e-05
RMJ132724.2+534656.5 201.942841 53.735982 0.373658 4.0e-06
RMJ132724.2+534656.5 201.943329 53.735333 0.373538 3.0e-06
RMJ163509.2+152951.5 248.689303 15.474303 0.470847 6.8e-05
RMJ163509.2+152951.5 248.694163 15.447861 0.471489 3.8e-05
RMJ163509.2+152951.5 248.694466 15.483306 0.458147 7.6e-05
RMJ163509.2+152951.5 248.695362 15.510703 0.277116 1.4e-05
RMJ163509.2+152951.5 248.695573 15.455351 0.475359 2.2e-05
RMJ163509.2+152951.5 248.695917 15.507725 0.711433 1.2e-05
RMJ163509.2+152951.5 248.696587 15.518722 0.753318 2.6e-05
RMJ163509.2+152951.5 248.699217 15.467348 0.713384 4.0e-05
RMJ163509.2+152951.5 248.703837 15.506342 0.317916 1.0e-05
RMJ163509.2+152951.5 248.705187 15.504336 0.471890 4.8e-05
RMJ163509.2+152951.5 248.707708 15.483736 0.472423 1.4e-04
RMJ163509.2+152951.5 248.709216 15.485260 0.480695 2.4e-05
RMJ163509.2+152951.5 248.711238 15.465903 0.479411 7.5e-05
RMJ163509.2+152951.5 248.714008 15.502433 0.458998 3.4e-04
RMJ163509.2+152951.5 248.714071 15.480100 0.243804 1.9e-04
RMJ163509.2+152951.5 248.714354 15.520569 0.276992 1.1e-05
RMJ163509.2+152951.5 248.715492 15.481708 0.484031 9.2e-05
RMJ163509.2+152951.5 248.717517 15.450783 0.480562 5.1e-05
RMJ163509.2+152951.5 248.717892 15.481919 0.475892 6.4e-05
RMJ163509.2+152951.5 248.718246 15.495161 0.481012 4.8e-05
RMJ163509.2+152951.5 248.720342 15.516675 0.459214 3.4e-05
RMJ163509.2+152951.5 248.721788 15.507208 0.406780 2.6e-05
RMJ163509.2+152951.5 248.721921 15.484492 0.591454 1.7e-05
RMJ163509.2+152951.5 248.727837 15.462708 0.318971 6.0e-06
RMJ163509.2+152951.5 248.728540 15.534032 0.184765 7.0e-06
RMJ163509.2+152951.5 248.730234 15.461168 0.467320 3.1e-05
RMJ163509.2+152951.5 248.733411 15.469851 0.297574 3.4e-05
RMJ163509.2+152951.5 248.734854 15.471081 0.476242 6.3e-05
RMJ163509.2+152951.5 248.735071 15.535958 0.355545 1.9e-05
RMJ163509.2+152951.5 248.737142 15.481086 0.298958 3.0e-06
RMJ163509.2+152951.5 248.739502 15.470869 0.472715 1.2e-04
RMJ163509.2+152951.5 248.745287 15.525839 0.298993 6.3e-05
RMJ163509.2+152951.5 248.748337 15.517322 0.477894 3.3e-05
RMJ163509.2+152951.5 248.748692 15.475003 0.478196 5.8e-05
RMJ163509.2+152951.5 248.750020 15.475322 0.467739 1.1e-04
RMJ163509.2+152951.5 248.750058 15.475192 0.467353 1.6e-04
RMJ163509.2+152951.5 248.751842 15.505361 0.867520 1.8e-05
RMJ163509.2+152951.5 248.751875 15.497528 0.479812 4.2e-05
RMJ163509.2+152951.5 248.753000 15.505586 0.380008 8.0e-06
RMJ163509.2+152951.5 248.753450 15.483231 0.473758 6.2e-05
RMJ163509.2+152951.5 248.755454 15.470750 0.472613 8.4e-05
RMJ163509.2+152951.5 248.757175 15.471525 0.475692 1.3e-05
RMJ163509.2+152951.5 248.759283 15.467992 0.471789 2.7e-05
RMJ163509.2+152951.5 248.759470 15.485396 0.483147 3.6e-05
RMJ163509.2+152951.5 248.761129 15.525608 0.480962 6.1e-05
RMJ163509.2+152951.5 248.761299 15.504835 0.486266 1.8e-05
RMJ163509.2+152951.5 248.764142 15.473833 0.416014 3.8e-05
RMJ163509.2+152951.5 248.764150 15.470472 0.479144 5.8e-05
RMJ163509.2+152951.5 248.765450 15.523078 0.246330 2.0e-05
RMJ163509.2+152951.5 248.765975 15.475789 0.193804 3.0e-06
RMJ163509.2+152951.5 248.767133 15.470711 0.481062 3.2e-05
RMJ163509.2+152951.5 248.767442 15.505447 0.472774 5.1e-05
RMJ163509.2+152951.5 248.767658 15.479647 0.474742 5.9e-05
RMJ163509.2+152951.5 248.768025 15.497236 0.465135 9.0e-06
RMJ163509.2+152951.5 248.769250 15.474400 0.476372 5.9e-05
RMJ163509.2+152951.5 248.770213 15.486797 0.468887 5.3e-05
RMJ163509.2+152951.5 248.770242 15.528214 0.296006 2.2e-05
RMJ163509.2+152951.5 248.770967 15.475483 0.757597 4.4e-05
RMJ163509.2+152951.5 248.771987 15.490806 0.465719 2.3e-05
RMJ163509.2+152951.5 248.772850 15.476653 0.482797 7.4e-05
RMJ163509.2+152951.5 248.774181 15.486407 0.477010 1.3e-04
RMJ163509.2+152951.5 248.777283 15.491544 0.487822 6.9e-05
RMJ163509.2+152951.5 248.779450 15.509778 0.476903 4.2e-05
RMJ163509.2+152951.5 248.779454 15.489422 0.485465 3.3e-05
RMJ163509.2+152951.5 248.779754 15.484944 0.480912 3.9e-05
RMJ163509.2+152951.5 248.779942 15.500111 0.445522 6.2e-05
RMJ163509.2+152951.5 248.780117 15.493908 0.469321 2.8e-05
RMJ163509.2+152951.5 248.780492 15.502667 0.474608 4.4e-05
RMJ163509.2+152951.5 248.780687 15.519375 0.276042 1.2e-05
RMJ163509.2+152951.5 248.781800 15.470206 0.486299 4.3e-05
RMJ163509.2+152951.5 248.783883 15.482450 0.472988 3.6e-05
RMJ163509.2+152951.5 248.784608 15.499558 0.487343 4.8e-05
RMJ163509.2+152951.5 248.785817 15.526400 0.333390 2.3e-05
RMJ163509.2+152951.5 248.787067 15.483958 0.478210 6.7e-05
RMJ163509.2+152951.5 248.787746 15.500575 0.474208 5.4e-04
RMJ163509.2+152951.5 248.787804 15.493928 0.475142 3.5e-05
RMJ163509.2+152951.5 248.791125 15.515236 0.559998 2.4e-05
RMJ163509.2+152951.5 248.791246 15.474031 0.534114 8.0e-06
RMJ163509.2+152951.5 248.791717 15.494089 0.478427 9.8e-05
RMJ163509.2+152951.5 248.791775 15.489061 0.478574 4.4e-05
RMJ163509.2+152951.5 248.792254 15.500036 0.470522 3.7e-05
RMJ163509.2+152951.5 248.793204 15.485947 0.475726 2.4e-05
RMJ163509.2+152951.5 248.793246 15.510517 0.317401 1.2e-05
RMJ163509.2+152951.5 248.793350 15.476172 0.860475 8.8e-05
RMJ163509.2+152951.5 248.793471 15.490847 0.473593 4.7e-05
RMJ163509.2+152951.5 248.794392 15.515169 0.126377 6.0e-06
RMJ163509.2+152951.5 248.794396 15.492256 0.474658 4.8e-05
RMJ163509.2+152951.5 248.795633 15.523294 0.417987 1.2e-05
RMJ163509.2+152951.5 248.796671 15.502486 0.472957 2.7e-05
RMJ163509.2+152951.5 248.797100 15.521564 0.417694 3.6e-05
RMJ163509.2+152951.5 248.798287 15.512844 0.478344 2.9e-04
RMJ163509.2+152951.5 248.798612 15.518664 0.418221 2.1e-05
RMJ163509.2+152951.5 248.798954 15.491006 0.477810 5.4e-05
RMJ163509.2+152951.5 248.799138 15.501556 0.475042 2.0e-04
RMJ163509.2+152951.5 248.801187 15.474403 0.479978 2.4e-04
RMJ163509.2+152951.5 248.802063 15.489478 0.656629 6.4e-05
RMJ163509.2+152951.5 248.808787 15.487228 0.474641 6.1e-05
RMJ163509.2+152951.5 248.813958 15.504814 0.473140 9.2e-05
RMJ163509.2+152951.5 248.815108 15.506983 0.526276 7.2e-05
RMJ163509.2+152951.5 248.817412 15.503531 0.560235 2.2e-05
RMJ163509.2+152951.5 248.817604 15.533592 0.471890 6.9e-05
RMJ163509.2+152951.5 248.821300 15.494008 0.560532 1.6e-05
RMJ163509.2+152951.5 248.828913 15.534261 0.460601 1.7e-05
RMJ163509.2+152951.5 248.829267 15.530328 0.474425 4.5e-05
RMJ163509.2+152951.5 248.829304 15.514450 0.418838 2.0e-05
RMJ163509.2+152951.5 248.830196 15.489108 0.476854 3.9e-05
RMJ163509.2+152951.5 248.830204 15.525486 0.294555 1.5e-05
RMJ163509.2+152951.5 248.830429 15.505853 0.481279 5.9e-05
RMJ163509.2+152951.5 248.831804 15.482214 0.462367 3.0e-05
RMJ163509.2+152951.5 248.839902 15.501610 0.564301 1.6e-04
RMJ163509.2+152951.5 248.841650 15.509733 0.485632 5.9e-05
RMJ163509.2+152951.5 248.844283 15.517500 0.640786 3.8e-05
RMJ163509.2+152951.5 248.844358 15.491081 0.643885 6.1e-05
RMJ163509.2+152951.5 248.844646 15.500617 0.479061 5.4e-05
RMJ163509.2+152951.5 248.844708 15.519847 0.480162 5.8e-05
RMJ163509.2+152951.5 248.846179 15.531925 0.418788 4.5e-05
RMJ163509.2+152951.5 248.848221 15.500578 0.475625 2.5e-05
RMJ163509.2+152951.5 248.848500 15.524681 0.480087 7.4e-05
RMJ163509.2+152951.5 248.849416 15.526988 0.644471 1.3e-04
RMJ163509.2+152951.5 248.850687 15.550356 0.705646 4.9e-05
RMJ163509.2+152951.5 248.851983 15.523061 0.140319 5.0e-06
RMJ163509.2+152951.5 248.852483 15.526897 0.707246 2.9e-05
RMJ163509.2+152951.5 248.853664 15.550053 0.705479 4.0e-05
RMJ163509.2+152951.5 248.858837 15.523139 0.298808 2.8e-05
RMJ163509.2+152951.5 248.859463 15.517022 0.475809 3.7e-05
RMJ163509.2+152951.5 248.866397 15.505031 0.418387 1.7e-05
RMJ163509.2+152951.5 248.870421 15.570628 0.355928 2.2e-05
RMJ163509.2+152951.5 248.874434 15.553426 0.478394 7.5e-05
RMJ163509.2+152951.5 248.878047 15.504652 0.460732 6.8e-05
RMJ163509.2+152951.5 248.880283 15.548789 0.448757 7.6e-05
RMJ163509.2+152951.5 248.881413 15.494861 0.261333 1.2e-05
RMJ163509.2+152951.5 248.881967 15.497436 0.386212 1.1e-05
RMJ163509.2+152951.5 248.882142 15.546269 0.292403 1.6e-05
RMJ163509.2+152951.5 248.882596 15.498085 0.386216 1.3e-05
RMJ163509.2+152951.5 248.885198 15.517000 0.208664 1.3e-05
RMJ163509.2+152951.5 248.890283 15.571369 0.460015 1.7e-05
RMJ163509.2+152951.5 248.893594 15.510189 0.475258 5.1e-05
RMJ163509.2+152951.5 248.895829 15.549053 0.493321 9.0e-06
RMJ163509.2+152951.5 248.897587 15.515681 0.614902 4.2e-05
RMJ163509.2+152951.5 248.912021 15.513039 0.643938 3.8e-05
RMJ163509.2+152951.5 248.916019 15.550629 0.731262 2.7e-05
RMJ163509.2+152951.5 248.916696 15.539303 0.472340 4.9e-05
RMJ163509.2+152951.5 248.917268 15.540193 0.470122 1.9e-05
RMJ163509.2+152951.5 248.917857 15.550188 0.260982 1.2e-05
RMJ163509.2+152951.5 248.928661 15.549849 0.269038 2.8e-05
RMJ232104.1+291134.5 350.073158 29.273642 0.226561 1.4e-05
RMJ232104.1+291134.5 350.084662 29.276186 0.455964 5.0e-05
RMJ232104.1+291134.5 350.090287 29.290697 0.492462 5.7e-05
RMJ232104.1+291134.5 350.109592 29.302381 0.356327 1.6e-05
RMJ232104.1+291134.5 350.115271 29.289869 0.470119 6.2e-05
RMJ232104.1+291134.5 350.116337 29.263586 0.501127 5.0e-05
RMJ232104.1+291134.5 350.120354 29.272261 0.495893 6.3e-05
RMJ232104.1+291134.5 350.121375 29.240119 0.489730 5.7e-05
RMJ232104.1+291134.5 350.126917 29.240167 0.318674 2.8e-05
RMJ232104.1+291134.5 350.127942 29.289119 0.495049 4.9e-05
RMJ232104.1+291134.5 350.130313 29.265044 0.500033 5.1e-05
RMJ232104.1+291134.5 350.141142 29.310675 0.755663 2.0e-05
RMJ232104.1+291134.5 350.141383 29.239347 0.368723 1.0e-05
RMJ232104.1+291134.5 350.141858 29.255422 0.499129 7.1e-05
RMJ232104.1+291134.5 350.157675 29.242361 0.316850 4.4e-05
RMJ232104.1+291134.5 350.162683 29.253781 0.503281 7.4e-05
RMJ232104.1+291134.5 350.165283 29.261981 0.491285 1.8e-05
RMJ232104.1+291134.5 350.165388 29.240775 0.505606 2.9e-05
RMJ232104.1+291134.5 350.167183 29.282258 0.493220 2.4e-05
RMJ232104.1+291134.5 350.168938 29.222519 0.491767 1.8e-05
RMJ232104.1+291134.5 350.172579 29.274261 0.502084 3.5e-05
RMJ232104.1+291134.5 350.176438 29.199308 0.329884 9.0e-06
RMJ232104.1+291134.5 350.177221 29.242833 0.496206 5.9e-05
RMJ232104.1+291134.5 350.177633 29.238608 0.336526 3.2e-05
RMJ232104.1+291134.5 350.179558 29.201731 0.317026 3.1e-05
RMJ232104.1+291134.5 350.180875 29.116414 0.550460 1.2e-04
RMJ232104.1+291134.5 350.184783 29.229431 0.490784 3.9e-05
RMJ232104.1+291134.5 350.186470 29.184840 0.698031 1.1e-04
RMJ232104.1+291134.5 350.189854 29.184489 0.494302 5.4e-05
RMJ232104.1+291134.5 350.190621 29.167203 0.499008 4.7e-05
RMJ232104.1+291134.5 350.190792 29.199261 0.329458 3.1e-05
RMJ232104.1+291134.5 350.195988 29.169519 0.497564 5.7e-05
RMJ232104.1+291134.5 350.197904 29.232692 0.484960 5.9e-05
RMJ232104.1+291134.5 350.198750 29.277417 0.356459 4.0e-05
RMJ232104.1+291134.5 350.198808 29.241892 0.502985 3.0e-05
RMJ232104.1+291134.5 350.203800 29.165336 0.315399 5.7e-05
RMJ232104.1+291134.5 350.204088 29.228000 0.507101 5.3e-05
RMJ232104.1+291134.5 350.206650 29.238517 0.501609 4.1e-05
RMJ232104.1+291134.5 350.206740 29.122640 0.314900 2.4e-05
RMJ232104.1+291134.5 350.207200 29.248261 0.502743 3.9e-05
RMJ232104.1+291134.5 350.210096 29.153519 0.499242 1.0e-04
RMJ232104.1+291134.5 350.213404 29.169733 0.393424 4.7e-05
RMJ232104.1+291134.5 350.214479 29.245331 0.316489 4.4e-05
RMJ232104.1+291134.5 350.216308 29.130697 0.299144 5.2e-05
RMJ232104.1+291134.5 350.216858 29.234833 0.433596 2.5e-05
RMJ232104.1+291134.5 350.220642 29.229972 0.509324 8.5e-05
RMJ232104.1+291134.5 350.222421 29.205394 0.480133 6.9e-05
RMJ232104.1+291134.5 350.222692 29.209947 0.490260 5.0e-05
RMJ232104.1+291134.5 350.223758 29.176328 0.505750 1.2e-04
RMJ232104.1+291134.5 350.226671 29.184747 0.495188 7.4e-05
RMJ232104.1+291134.5 350.229271 29.225075 0.501207 9.2e-05
RMJ232104.1+291134.5 350.230071 29.225394 0.501297 6.4e-05
RMJ232104.1+291134.5 350.230317 29.222919 0.502705 5.3e-05
RMJ232104.1+291134.5 350.232708 29.212922 0.393048 1.8e-05
RMJ232104.1+291134.5 350.233038 29.176200 0.501682 7.5e-05
RMJ232104.1+291134.5 350.234108 29.219467 0.809297 3.4e-05
RMJ232104.1+291134.5 350.234650 29.213803 0.486256 6.7e-05
RMJ232104.1+291134.5 350.236121 29.179486 0.501279 7.1e-05
RMJ232104.1+291134.5 350.236296 29.191133 0.496177 6.5e-05
RMJ232104.1+291134.5 350.236471 29.175542 0.577647 5.3e-05
RMJ232104.1+291134.5 350.237004 29.218600 0.486761 9.4e-05
RMJ232104.1+291134.5 350.238112 29.221461 0.499460 5.2e-05
RMJ232104.1+291134.5 350.240000 29.191397 0.496715 4.1e-05
RMJ232104.1+291134.5 350.241779 29.192236 0.500486 5.1e-05
RMJ232104.1+291134.5 350.241812 29.152117 0.500669 1.6e-05
RMJ232104.1+291134.5 350.242937 29.221494 0.500959 7.6e-05
RMJ232104.1+291134.5 350.243096 29.194314 0.494949 6.7e-05
RMJ232104.1+291134.5 350.243371 29.176261 0.497031 1.1e-04
RMJ232104.1+291134.5 350.245988 29.186000 0.500379 7.9e-05
RMJ232104.1+291134.5 350.246508 29.203953 0.482581 4.9e-05
RMJ232104.1+291134.5 350.246579 29.215739 0.492326 5.0e-05
RMJ232104.1+291134.5 350.248025 29.223456 0.477604 9.0e-05
RMJ232104.1+291134.5 350.250567 29.223508 0.505913 7.4e-05
RMJ232104.1+291134.5 350.251092 29.161364 0.489269 6.4e-05
RMJ232104.1+291134.5 350.251229 29.191581 0.485825 4.9e-05
RMJ232104.1+291134.5 350.252317 29.216719 0.505351 6.9e-05
RMJ232104.1+291134.5 350.254617 29.210086 0.501807 5.2e-05
RMJ232104.1+291134.5 350.256358 29.187483 0.490573 4.0e-05
RMJ232104.1+291134.5 350.258125 29.177197 0.484435 5.3e-05
RMJ232104.1+291134.5 350.259167 29.243956 0.509088 7.0e-05
RMJ232104.1+291134.5 350.259929 29.210542 0.500194 4.0e-05
RMJ232104.1+291134.5 350.260929 29.204114 0.496837 7.0e-05
RMJ232104.1+291134.5 350.263242 29.183336 0.715025 1.5e-04
RMJ232104.1+291134.5 350.263425 29.191436 0.482503 6.5e-05
RMJ232104.1+291134.5 350.263979 29.212417 0.498134 6.4e-05
RMJ232104.1+291134.5 350.265854 29.189919 0.486065 9.0e-05
RMJ232104.1+291134.5 350.266462 29.164400 0.490416 8.3e-05
RMJ232104.1+291134.5 350.268200 29.198250 0.481136 6.5e-05
RMJ232104.1+291134.5 350.271350 29.238475 0.496347 4.6e-05
RMJ232104.1+291134.5 350.271804 29.149697 0.330207 1.0e-05
RMJ232104.1+291134.5 350.271904 29.219703 0.500919 5.4e-05
RMJ232104.1+291134.5 350.273950 29.241539 0.492817 8.3e-05
RMJ232104.1+291134.5 350.276167 29.210428 0.498052 5.2e-05
RMJ232104.1+291134.5 350.278071 29.141758 0.498515 8.4e-05
RMJ232104.1+291134.5 350.278604 29.202200 0.490017 9.5e-05
RMJ232104.1+291134.5 350.287850 29.246136 0.591578 7.2e-05
RMJ232104.1+291134.5 350.288467 29.202686 0.488862 8.5e-05
RMJ232104.1+291134.5 350.290596 29.190733 0.499953 4.7e-05
RMJ232104.1+291134.5 350.290658 29.160608 0.393438 7.3e-05
RMJ232104.1+291134.5 350.296762 29.299572 0.454404 2.0e-05
RMJ232104.1+291134.5 350.297750 29.147803 0.572847 1.4e-05
RMJ232104.1+291134.5 350.297867 29.156150 0.499059 6.3e-05
RMJ232104.1+291134.5 350.299688 29.213922 0.498826 9.8e-05
RMJ232104.1+291134.5 350.301108 29.181628 0.470511 2.9e-05
RMJ232104.1+291134.5 350.301158 29.276097 0.222474 1.0e-05
RMJ232104.1+291134.5 350.304175 29.228083 0.481281 1.2e-05
RMJ232104.1+291134.5 350.307117 29.260667 0.763464 9.9e-05
RMJ232104.1+291134.5 350.311825 29.251453 0.447958 5.1e-05
RMJ232104.1+291134.5 350.319767 29.276347 0.496961 9.5e-05
RMJ232104.1+291134.5 350.321725 29.203056 0.500852 1.1e-04
RMJ232104.1+291134.5 350.321921 29.271606 0.497291 1.5e-04
RMJ232104.1+291134.5 350.321996 29.262125 0.499664 1.5e-04
RMJ232104.1+291134.5 350.323742 29.249144 0.682322 7.7e-05
RMJ232104.1+291134.5 350.324220 29.231480 0.305196 1.6e-05
RMJ232104.1+291134.5 350.342612 29.155139 0.685215 7.1e-05
RMJ232104.1+291134.5 350.346412 29.147672 0.421906 4.9e-05
RMJ232104.1+291134.5 350.346592 29.246867 0.241530 2.0e-05

